Unfocused notes on the Markoff equation and T-Singularities

We consider minimal resolutions of the singularities for weighted projective planes of type $\mathbb{P}(e^2, f^2, g^2)$, where $e, f, g$ satisfy the Markoff equation $ e^2 + f^2 + g^2 = 3efg$. We give a complete classification of such resolutions in terms of continued fractions similar to classical work of Frobenius. In particular, we investigate the behaviour of resolutions under mutations and describe a Cantor set emerging as limits of continued fractions.

==> counts1.txt <==
1
3
7
13
21
31
40
56
69
88
107
128
152
176
201
231
259
294
328
365
404
441
481
526
576
624
672
723
779
834
893
948
1013
1076
1141
1209
1274
1343
1415
1492
1571
1648
1732
1813
1902
1986
2069
2159
2250
2345
2442
2539
2639
2742
2846
2950
3057
3165
3278
3390
3502
3625
3741
3860
3983
4108
4236
4364
4493
4630
4761
4899
5036
5173
5321
5456
5607
5754
5904
6057
6207
6364
6523
6678
6836
6997
7160
7328
7499
7672
7841
8015
8197
8379
8556
8736
8921
9105
9292
9485
9670
9867
10060
10262
10460
10659
10863
11067
11276
11492
11699
11917
12132
12346
12558
12778
13003
13227
13453
13671
13905
14136
14378
14612
14847
15083
15326
15571
15815
16057
16310
16563
16815
17065
17318
17576
17844
18111
18376
18642
18906
19181
19454
19726
20002
20279
20559
20846
21123
21405
21697
21983
22280
22573
22863
23159
23461
23767
24072
24369
24677
24983
25298
25609
25918
26236
26554
26875
27200
27516
27844
28177
28507
28835
29168
29499
29836
30178
30520
30861
31210
31557
31909
32257
32608
32962
33323
33684
34044
34402
34772
35137
35502
35869
36240
36615
36988
37370
37748
38127
38512
38897
39283
39674
40063
40454
40853
41249
41641
42043
42447
42850
43257
43660
44076
44477
44897
45314
45724
46149
46572
46993
47421
47846
48273
48707
49142
49578
50011
50451
50891
51340
51787
52232
52678
53132
53580
54040
54487
54953
55412
55874
56333
56803
57273
57741
58217
58683
59160
59639
60116
60599
61082
61564
62055
62550
63035
63525
64026
64519
65021
65520
66014
66522
67020
67541
68046
68555
69069
69582
70107
70621
71136
71667
72190
72711
73238
73764
74306
74831
75375
75920
76456
76998
77538
78088
78637
79179
79734
80281
80851
81402
81957
82525
83084
83659
84221
84797
85365
85929
86518
87088
87667
88245
88825
89418
89994
90585
91184
91757
92363
92954
93555
94152
94747
95362
95953
96566
97178
97786
98406
99014
99638
100259
100874
101504
102114
102748
103377
104013
104647
105275
105911
106550
107187
107835
108472
109119
109768
110412
111073
111727
112390
113041
113703
114370
115030
115689
116360
117027
117703
118361
119037
119714
120393
121079
121763
122452
123131
123824
124509
125199
125887
126584
127280
127985
128677
129387
130092
130799
131506
132206
132924
133633
134356
135074
135801
136521
137250
137982
138702
139432
140171
140904
141641
142370
143108
143855
144590
145345
146083
146835
147590
148343
149108
149856
150614
151372
152138
152904
153665
154435
155209
155982
156769
157534
158318
159097
159879
160667
161446
162232
163018
163815
164612
165398
166192
166992
167792
168598
169407
170217
171018
171835
172644
173463
174277
175096
175922
176747
177569
178393
179220
180050
180878
181714
182553
183382
184230
185061
185909
186746
187599
188453
189302
190149
191002
191856
192723
193577
194436
195300
196165
197042
197905
198786
199649
200527
201411
202281
203168
204044
204936
205827
206702
207594
208494
209384
210276
211173
212074
212970
213881
214792
215704
216613
217519
218441
219354
220275
221197
222118
223035
223957
224894
225822
226755
227688
228610
229557
230495
231434
232379
233312
234269
235215
236165
237121
238061
239024
239984
240951
241916
242877
243852
244810
245784
246764
247734
248715
249689
250671
251651
252624
253620
254604
255592
256578
257559
258571
259559
260564
261566
262549
263566
264574
265586
266586
267594
268616
269630
270656
271677
272687
273732
274744
275780
276795
277827
278870
279901
280944
281965
283000
284053
285080
286124
287171
288218
289284
290334
291386
292436
293500
294571
295626
296695
297756
298820
299902
300978
302058
303116
304202
305289
306363
307451
308526
309627
310715
311810
312911
314000
315099
316199
317309
318417
319511
320637
321739
322848
323966
325072
326200
327320
328440
329566
330676
331812
332941
334070
335202
336325
337473
338612
339746
340886
342028
343191
344334
345484
346634
347778
348946
350104
351263
352431
353584
354754
355928
357087
358257
359421
360615
361789
362970
364143
365320
366520
367688
368880
370068
371255
372464
373661
374853
376048
377256
378461
379669
380874
382082
383298
384504
385718
386938
388147
389370
390598
391834
393060
394271
395501
396739
397976
399216
400447
401681
402924
404181
405423
406667
407916
409172
410426
411686
412926
414193
415449
416720
417985
419242
420517
421783
423067
424339
425604
426880
428166
429460
430742
432017
433303
434591
435889
437187
438474
439783
441075
442382
443670
444978
446278
447597
448907
450215
451526
452844
454175
455487
456809
458128
459458
460788
462127
463440
464782
466106
467454
468802
470137
471475
472823
474175
475528
476870
478220
479568
480937
482297
483645
485009
486363
487743
489110
490478
491849
493217
494603
495984
497357
498736
500119
501513
502900
504289
505680
507063
508472
509867
511261
512665
514067
515477
516880
518280
519694
521098
522519
523930
525355
526776
528202
529639
531048
532481
533894
535343
536773
538202
539647
541080
542521
543962
545401
546850
548292
549749
551198
552646
554114
555556
557028
558489
559944
561414
562875
564362
565837
567292
568784
570253
571744
573233
574703
576195
577668
579176
580657
582153
583644
585135
586653
588141
589631
591141
592638
594159
595662
597181
598697
600198
601737
603249
604771
606298
607804
609349
610873
612403
613947
615469
617010
618541
620074
621632
623169
624741
626265
627817
629372
630926
632492
634037
635595
637166
638714
640306
641847
643420
645013
646566
648159
649724
651319
652897
654480
656071
657656
659251
660839
662426
664037
665612
667223
668824
670417
672032
673618
675239
676841
678447
680062
681667
683283
684909
686535
688156
689768
691406
693045
694664
696305
697928
699576
701213
702845
704490
706126
707780
709427
711073
712729
714373
716047
717700
719356
721022
722682
724347
726015
727683
729345
731021
732692
734379
736052
737747
739424
741113
742796
744482
746166
747851
749559
751244
752942
754644
756351
758054
759763
761452
763176
764881
766602
768312
770017
771747
773470
775203
776924
778640
780376
782106
783827
785570
787289
789042
790777
792524
794265
796011
797760
799512
801259
803014
804757
806531
808291
810047
811825
813580
815360
817114
818886
820662
822433
824219
825990
827775
829565
831341
833125
834914
836697
838513
840293
842101
843884
845691
847486
849288
851100
852904
854708
856519
858333
860159
861978
863797
865614
867433
869268
871086
872922
874750
876582
878406
880243
882085
883922
885763
887613
889456
891303
893143
894999
896851
898691
900561
902421
904274
906139
907995
909875
911731
913598
915473
917341
919226
921087
922983
924869
926741
928629
930512
932424
934301
936181
938096
939975
941883
943785
945678
947586
949480
951412
953321
955223
957142
959047
960989
962901
964824
966741
968662
970600
972529
974458
976384
978309
980258
982197
984138
986078
987994
989972
991913
993876
995818
997768
999734
1001688
1003651
1005609
1007560
1009540
1011513
1013490
1015452
1017413
1019412
1021369
1023364
1025329
1027318
1029301
1031284
1033282
1035270
1037258
1039262
1041261
1043260
1045244
1047258
1049274
1051277
1053289
1055288
1057303
1059322
1061330
1063358
1065371
1067385
1069428
1071456
1073480
1075502
1077542
1079581
1081608
1083656
1085678
1087718
1089761
1091817
1093860
1095903
1097950
1100016
1102066
1104127
1106170
1108242
1110317
1112371
1114438
1116482
1118559
1120650
1122715
1124797
1126856
1128947
1131039
1133114
1135208
1137277
1139379
1141478
1143571
1145664
1147746
1149849
1151963
1154070
1156172
1158268
1160372
1162496
1164614
1166723
1168821
1170941
1173081
1175191
1177306
1179423
1181575
1183691
1185824
1187942
1190086
1192231
1194385
1196519
1198648
1200790
1202946
1205096
1207237
1209387
1211544
1213703
1215859
1218025
1220174
1222335
1224507
1226680
1228844
1231009
1233170
1235359
1237532
1239711
1241882
1244060
1246261
1248437
1250627
1252812
1255017
1257222
1259423
1261599
1263803
1265988
1268206
1270419
1272619
1274827
1277030
1279257
1281482
1283687
1285906
1288121
1290347
1292588
1294785
1297030
1299251
1301501
1303731
1305956
1308200
1310442
1312695
1314935
1317165
1319413
1321666
1323926
1326177
1328413
1330693
1332940
1335208
1337488
1339732
1342000
1344274
1346559
1348827
1351091
1353372
1355653
1357925
1360214
1362497
1364780
1367050
1369370
1371653
1373946
1376234
1378516
1380830
1383123
1385418
1387728
1390044
1392358
1394679
1396973
1399297
1401606
1403939
1406239
1408566
1410881
1413202
1415543
1417872
1420199
1422535
1424862
1427210
1429553
1431886
1434233
1436560
1438924
1441276
1443626
1445967
1448325
1450698
1453045
1455405
1457756
1460124
1462512
1464860
1467235
1469615
1471976
1474379
1476736
1479125
1481496
1483877
1486281
1488665
1491043
1493443
1495820
1498226
1500616
1503026
1505440
1507823
1510233
1512645
1515070
1517462
1519877
1522288
1524703
1527120
1529533
1531957
1534388
1536821
1539255
1541678
1544092
1546546
1548961
1551416
1553838
1556286
1558739
1561177
1563625
1566072
1568517
1570975
1573431
1575898
1578341
1580808
1583276
1585729
1588207
1590660
1593145
1595613
1598089
1600569
1603039
1605534
1607996
1610482
1612973
1615467
1617965
1620439
1622928
1625437
1627924
1630436
1632918
1635421
1637932
1640434
1642953
1645444
1647965
1650487
1652989
1655514
1658029
1660562
1663091
1665598
1668144
1670659
1673202
1675726
1678255
1680818
1683330
1685870
1688417
1690965
1693520
1696043
1698607
1701168
1703726
1706283
1708825
1711403
1713954
1716517
1719104
1721660
1724223
1726796
1729363
1731959
1734521
1737101
1739703
1742271
1744862
1747434
1750039
1752621
1755221
1757818
1760404
1763005
1765620
1768207
1770835
1773420
1776024
1778636
1781231
1783868
1786468
1789097
1791719
1794336
1796955
1799586
1802215
1804845
1807468
1810117
1812731
1815396
1818034
1820655
1823300
1825953
1828602
1831237
1833883
1836549
1839210
1841859
1844528
1847170
1849837
1852495
1855178
1857835
1860504
1863177
1865845
1868520
1871197
1873866
1876558
1879241
1881937
1884628
1887301
1889989
1892670
1895390
1898067
1900759
1903465
1906166
1908878
1911587
1914266
1916998
1919708
1922434
1925150
1927849
1930579
1933293
1936035
1938752
1941460
1944193
1946931
1949689
1952411
1955135
1957885
1960616
1963363
1966114
1968827
1971609
1974357
1977118
1979866
1982601
1985371
1988130
1990909
1993654
1996393
1999193
2001970
2004731
2007502
2010245
2013057
2015816
2018621
2021385
2024159
2026955
2029747
2032557
2035337
2038097
2040925
2043713
2046528
2049332
2052128
2054945
2057745
2060566
2063355
2066171
2068983
2071809
2074632
2077450
2080260
2083108
2085928
2088755
2091575
2094419
2097254
2100069
2102933
2105755
2108603
2111448
2114284
2117137
2119993
2122839
2125702
2128548
2131415
2134252
2137130
2139998
2142847
2145732
2148585
2151467
2154329
2157198
2160085
2162948
2165836
2168724
2171605
2174494
2177366
2180271
2183160
2186051
2188957
2191847
2194774
2197656
2200554
2203454
2206365
2209285
2212199
2215103
2218015
2220905
2223858
2226774
2229680
2232609
2235527
2238480
2241395
2244320
2247262
2250194
2253144
2256091
2259015
2261967
2264901
2267873
2270801
2273745
2276704
2279649
2282641
2285579
2288536
2291495
2294464
2297442
2300410
2303374
2306350
2309303
2312298
2315259
2318249
2321223
2324185
2327204
2330182
2333166
2336159
2339149
2342151
2345151
2348129
2351143
2354126
2357160
2360156
2363166
2366168
2369193
2372233
2375226
2378245
2381250
2384282
2387305
2390336
2393351
2396393
2399418
2402483
2405506
2408531
2411562
2414603
2417660
2420696
2423747
2426778
2429850
2432908
2435961
2439021
2442068
2445118
2448211
2451277
2454323
2457365
2460456
2463544
2466604
2469673
2472737
2475833
2478925
2482009
2485093
2488173
2491256
2494377
2497447
2500560
2503637
2506734
2509847
2512934
2516036
2519132
2522240
2525363
2528466
2531578
2534687
2537809
2540953
2544062
2547185
2550293
2553424
2556577
2559692
2562828
2565969
2569109
2572266
2575397
2578524
2581676
2584815
2587984
2591113
2594279
2597418
2600578
2603760
2606898
2610045
2613216
2616397
2619564
2622738
2625891
2629082
2632244
2635440
2638605
2641789
2644971
2648173
2651357
2654540
2657711
2660908
2664113
2667306
2670493
2673707
2676910
2680117
2683327
2686534
2689743
2692951
2696173
2699388
2702589
2705797
2709013
2712252
2715468
2718707
2721941
2725169
2728408
2731659
2734866
2738114
2741336
2744602
2747844
2751075
2754322
2757584
2760853
2764088
2767324
2770589
2773843
2777124
2780384
2783629
2786908
2790162
2793466
2796725
2800014
2803275
2806552
2809844
2813123
2816381
2819669
2822970
2826270
2829553
2832831
2836151
2839429
2842749
2846045
2849338
2852635
2855959
2859288
2862587
2865880
2869208
2872533
2875850
2879159
2882474
2885814
2889135
2892503
2895816
2899140
2902466
2905799
2909145
2912480
2915822
2919168
2922509
2925852
2929202
2932556
2935909
2939251
2942645
2945974
2949349
2952707
2956066
2959458
2962819
2966192
2969554
2972932
2976328
2979693
2983064
2986465
2989823
2993211
2996586
3000003
3003385
3006772
3010180
3013581
3016983
3020375
3023764
3027181
3030567
3033999
3037403
3040798
3044230
3047645
3051086
3054482
3057905
3061330
3064750
3068189
3071612
3075043
3078493
3081907
3085368
3088806
3092223
3095675
3099120
3102586
3106017
3109462
3112912
3116373
3119847
3123299
3126761
3130228
3133689
3137181
3140625
3144079
3147569
3151046
3154548
3157992
3161454
3164955
3168443
3171942
3175422
3178902
3182402
3185876
3189402
3192875
3196363
3199869
3203370
3206911
3210387
3213894
3217404
3220929
3224446
3227960
3231469
3234989
3238524
3242054
3245560
3249085
3252605
3256153
3259715
3263222
3266761
3270295
3273857
3277389
3280925
3284490
3288025
3291576
3295153
3298696
3302265
3305811
3309377
3312952
3316494
3320068
3323615
3327209
3330785
3334344
3337931
3341512
3345087
3348680
3352248
3355842
3359420
3363009
3366602
3370170
3373786
3377363
3380972
3384574
3388168
3391792
3395384
3398993
3402609
3406197
3409838
3413442
3417068
3420692
3424283
3427921
3431542
3435182
3438799
3442427
3446057
3449687
3453330
3456982
3460593
3464275
3467894
3471545
3475208
3478848
3482518
3486168
3489829
3493490
3497118
3500803
3504446
3508118
3511800
3515461
3519155
3522793
3526491
3530165
3533834
3537516
3541203
3544904
3548589
3552253
3555974
3559661
3563367
3567070
3570748
3574476
3578170
3581878
3585580
3589277
3592994
3596698
3600419
3604120
3607834
3611586
3615314
3619014
3622738
3626453
3630209
3633907
3637663
3641402
3645106
3648876
3652601
3656349
3660097
3663815
3667612
3671348
3675106
3678861
3682563
3686378
3690117
3693886
3697631
3701386
3705172
3708937
3712713
3716482
3720230
3724051
3727812
3731587
3735384
3739139
3742987
3746741
3750532
3754319
3758105
3761923
3765709
3769521
3773339
3777104
3780938
3784740
3788556
3792351
3796151
3800003
3803803
3807653
3811452
3815259
3819112
3822935
3826755
3830587
3834392
3838273
3842094
3845931
3849750
3853583
3857454
3861277
3865131
3868971
3872813
3876689
3880533
3884399
3888243
3892089
3895999
3899850
3903732
3907579
3911455
3915351
3919197
3923096
3926945
3930847
3934735
3938599
3942503
3946392
3950282
3954187
3958044
3961960
3965840
3969749
3973664
3977541
3981455
3985346
3989290
3993194
3997092
4001025
4004948
4008852
4012796
4016695
4020642
4024539
4028483
4032423
4036338
4040280
4044209
4048167
4052095
4056023
4059957
4063901
4067869
4071819
4075743
4079709
4083639
4087635
4091597
4095543
4099491
4103461
4107450
4111384
4115347
4119322
4123310
4127310
4131275
4135240
4139227
4143201
4147221
4151180
4155169
4159151
4163149
4167170
4171155
4175132
4179137
4183148
4187183
4191181
4195165
4199184
4203192
4207238
4211242
4215232
4219244
4223269
4227328
4231325
4235352
4239388
4243434
4247477
4251501
4255535
4259566
4263595
4267672
4271708
4275764
4279791
4283851
4287918
4291973
4296018
4300073
4304139
4308214
4312283
4316338
4320414
4324481
4328571
4332646
4336702
4340762
4344857
4348969
4353039
4357121
4361194
4365292
4369364
4373462
4377558
4381655
4385751
4389872
4393970
4398068
4402157
4406269
4410396
4414515
4418607
4422741
4426853
4430987
4435096
4439212
4443341
4447468
4451630
4455720
4459859
4463976
4468134
4472286
4476416
4480542
4484704
4488855
4493007
4497141
4501303
4505459
4509603
4513785
4517948
4522113
4526263
4530418
4534609
4538782
4542956
4547130
4551286
4555483
4559640
4563831
4568008
4572195
4576386
4580569
4584771
4588938
4593140
4597354
4601539
4605730
4609936
4614138
4618360
4622557
4626779
4630997
4635194
4639427
4643634
4647860
4652076
4656305
4660541
4664763
4668992
4673215
4677450
4681682
4685909
4690192
4694408
4698639
4702908
4707135
4711399
4715641
4719892
4724131
4728386
4732643
4736911
4741184
4745454
4749695
4753975
4758236
4762515
4766779
4771059
4775349
4779601
4783891
4788185
4792471
4796762
4801032
4805337
4809652
4813912
4818227
4822484
4826828
4831106
4835400
4839742
4844020
4848366
4852672
4856995
4861329
4865622
4869965
4874276
4878590
4882937
4887236
4891579
4895907
4900242
4904594
4908901
4913243
4917579
4921927
4926271
4930606
4934983
4939305
4943655
4948012
4952372
4956757
4961102
4965460
4969831
4974178
4978580
4982914
4987295
4991674
4996037
5000429
5004814
5009177
5013579
5017938
5022346
5026707
5031108
5035495
5039876
5044289
5048680
5053107
5057496
5061881
5066306
5070728
5075128
5079518
5083921
5088383
5092770
5097197
5101604
5106018
5110459
5114877
5119311
5123722
5128148
5132603
5137027
5141460
5145906
5150326
5154794
5159218
5163688
5168130
5172580
5177040
5181504
5185984
5190431
5194869
5199347
5203812
5208285
5212735
5217198
5221695
5226154
5230654
5235105
5239575
5244084
5248565
5253067
5257534
5262018
5266516
5271012
5275519
5280000
5284494
5289026
5293515
5298052
5302528
5307020
5311553
5316063
5320596
5325089
5329576
5334115
5338665
5343193
5347711
5352200
5356746
5361269
5365824
5370324
5374857
5379414
5383954
5388515
5393041
5397563
5402155
5406685
5411246
5415795
5420348
5424939
5429478
5434054
5438590
5443165
5447727
5452314
5456914
5461474
5466022
5470608
5475206
5479773
5484353
5488924
5493532
5498120
5502725
5507302
5511911
5516486
5521104
5525708
5530293
5534907
5539519
5544128
5548738
5553342
5557962
5562601
5567189
5571834
5576446
5581082
5585702
5590343
5594952
5599583
5604212
5608853
5613494
5618151
5622766
5627425
5632076
5636706
5641362
5645984
5650690
5655314
5659964
5664648
5669293
5673968
5678620
5683288
5687962
5692619
5697304
5701978
5706643
5711339
5715981
5720702
5725355
5730047
5734755
5739434
5744136
5748817
5753509
5758221
5762876
5767617
5772320
5777004
5781709
5786393
5791153
5795845
5800555
5805281
5809988
5814736
5819435
5824153
5828888
5833594
5838360
5843070
5847801
5852566
5857266
5862047
5866760
5871527
5876259
5880985
5885757
5890492
5895252
5899997
5904724
5909535
5914282
5919037
5923804
5928537
5933361
5938078
5942876
5947624
5952411
5957197
5961982
5966757
5971553
5976310
5981142
5985902
5990694
5995484
6000263
6005090
6009873
6014685
6019478
6024266
6029093
6033880
6038706
6043524
6048300
6053153
6057947
6062781
6067572
6072385
6077266
6082060
6086912
6091736
6096572
6101421
6106240
6111092
6115918
6120732
6125618
6130450
6135284
6140132
6144988
6149878
6154686
6159567
6164415
6169281
6174162
6179018
6183894
6188746
6193602
6198514
6203372
6208259
6213131
6217989
6222903
6227766
6232662
6237536
6242426
6247334
6252231
6257122
6262031
6266914
6271864
6276730
6281649
6286540
6291451
6296377
6301266
6306200
6311091
6316023
6320951
6325883
6330810
6335744
6340656
6345608
6350523
6355474
6360384
6365316
6370275
6375193
6380144
6385083
6390079
6395014
6399934
6404909
6409857
6414817
6419780
6424707
6429696
6434644
6439641
6444601
6449537
6454521
6459513
6464500
6469477
6474441
6479429
6484431
6489409
6494389
6499359
6504368
6509353
6514384
6519385
6524340
6529360
6534355
6539375
6544372
6549354
6554397
6559420
6564445
6569462
6574456
6579486
6584510
6589569
6594567
6599582
6604633
6609657
6614704
6619724
6624740
6629794
6634831
6639885
6644935
6649963
6655028
6660049
6665148
6670201
6675219
6680291
6685346
6690463
6695505
6700528
6705614
6710704
6715798
6720849
6725896
6731019
6736074
6741175
6746239
6751315
6756406
6761491
6766623
6771693
6776754
6781890
6786970
6792093
6797189
6802268
6807396
6812483
6817631
6822737
6827844
6832953
6838057
6843192
6848304
6853418
6858541
6863677
6868824
6873935
6879058
6884194
6889326
6894494
6899623
6904767
6909920
6915056
6920240
6925372
6930497
6935677
6940820
6946018
6951156
6956329
6961486
6966633
6971842
6976990
6982165
6987324
6992471
6997690
7002864
7008043
7013223
7018392
7023624
7028775
7033969
7039152
7044362
7049585
7054763
7059969
7065178
7070365
7075612
7080788
7086009
7091210
7096422
7101652
7106849
7112094
7117309
7122519
7127778
7132983
7138246
7143453
7148685
7153939
7159174
7164387
7169632
7174864
7180152
7185367
7190625
7195865
7201117
7206408
7211641
7216889
7222147
7227421
7232698
7237941
7243217
7248463
7253748
7259050
7264293
7269601
7274865
7280143
7285432
7290708
7295994
7301269
7306566
7311880
7317157
7322458
7327767
7333065
7338378
7343665
7348967
7354251
7359593
7364908
7370213
7375537
7380851
7386167
7391507
7396831
7402167
7407472
7412820
7418153
7423458
7428802
7434124
7439476
7444795
7450172
7455516
7460849
7466204
7471570
7476915
7482255
7487602
7492992
7498353
7503668
7509051
7514397
7519800
7525133
7530505
7535888
7541240
7546638
7552039
7557413
7562777
7568158
7573562
7578952
7584345
7589732
7595120
7600548
7605938
7611337
7616722
7622125
7627554
7632965
7638339
7643774
7649183
7654628
7660033
7665424
7670856
7676272
7681718
7687132
7692565
7697985
7703409
7708850
7714281
7719726
7725173
7730595
7736071
7741517
7746961
7752404
7757817
7763312
7768747
7774217
7779676
7785126
7790591
7796061
7801539
7806994
7812418
7817937
7823428
7828890
7834336
7839829
7845339
7850798
7856298
7861766
7867262
7872765
7878269
7883752
7889258
7894721
7900272
7905785
7911267
7916775
7922266
7927781
7933284
7938827
7944331
7949841
7955349
7960896
7966421
7971922
7977445
7983012
7988536
7994066
7999597
8005119
8010681
8016218
8021783
8027293
8032844
8038416
8043965
8049511
8055061
8060600
8066180
8071750
8077313
8082869
8088411
8094019
8099576
8105166
8110724
8116290
8121853
8127453
8133059
8138623
8144188
8149827
8155412
8161017
8166561
8172150
8177795
8183377
8188976
8194560
8200180
8205803
8211406
8217033
8222630
8228219
8233867
8239473
8245113
8250709
8256334
8261985
8267595
8273253
8278861
8284506
8290137
8295793
8301432
8307044
8312680
8318348
8323989
8329646
8335266
8340969
8346613
8352279
8357942
8363579
8369247
8374902
8380577
8386256
8391902
8397592
8403256
8408942
8414638
8420297
8425989
8431666
8437349
8443057
8448686
8454414
8460112
8465806
8471510
8477195
8482916
8488627
8494323
8500029
8505712
8511457
8517155
8522853
8528598
8534261
8540052
8545719
8551441
8557190
8562893
8568654
8574390
8580082
8585850
8591534
8597322
8603056
8608786
8614541
8620264
8626061
8631782
8637529
8643310
8649041
8654796
8660538
8666315
8672102
8677812
8683644
8689390
8695156
8700942
8706692
8712511
8718266
8724037
8729837
8735611
8741418
8747196
8752981
8758804
8764551
8770394
8776169
8781976
8787772
8793556
8799417
8805182
8811001
8816810
8822595
8828468
8834267
8840094
8845925
8851694
8857574
8863378
8869210
8875046
8880863
8886741
8892548
8898383
8904216
8910049
8915953
8921743
8927608
8933484
8939289
8945190
8951006
8956884
8962734
8968562
8974479
8980307
8986209
8992082
8997931
9003828
9009686
9015560
9021455
9027292
9033224
9039095
9045002
9050855
9056725
9062687
9068540
9074450
9080342
9086247
9092174
9098036
9103960
9109868
9115732
9121706
9127573
9133510
9139434
9145336
9151299
9157195
9163118
9169050
9174943
9180915
9186844
9192786
9198731
9204642
9210632
9216536
9222509
9228435
9234364
9240339
9246259
9252226
9258203
9264142
9270131
9276056
9282034
9288027
9293960
9299959
9305911
9311905
9317854
9323799
9329814
9335782
9341763
9347757
9353750
9359754
9365696
9371728
9377720
9383713
9389725
9395689
9401722
9407704
9413698
9419732
9425736
9431740
9437757
9443790
9449811
9455793
9461830
9467868
9473875
9479911
9485916
9491980
9498008
9504059
9510086
9516101
9522150
9528205
9534239
9540292
9546295
9552365
9558421
9564489
9570533
9576560
9582642
9588699
9594776
9600834
9606879
9612968
9619041
9625122
9631205
9637224
9643324
9649419
9655515
9661595
9667648
9673771
9679841
9685938
9692031
9698116
9704217
9710334
9716445
9722546
9728612
9734734
9740835
9746965
9753079
9759153
9765318
9771424
9777553
9783686
9789780
9795909
9802037
9808205
9814331
9820401
9826570
9832714
9838879
9845001
9851122
9857299
9863430
9869612
9875771
9881888
9888054
9894199
9900393
9906548
9912682
9918847
9925014
9931211
9937360
9943524
9949688
9955842
9962070
9968235
9974397
9980583
9986773
9992981
9999161
10005321
10011523
10017721
10023957
10030123
10036322
10042551
10048747
10054966
10061150
10067389
10073587
10079782
10086021
10092244
10098454
10104684
10110879
10117137
10123341
10129584
10135805
10142031
10148291
10154510
10160743
10166992
10173230
10179520
10185745
10191972
10198215
10204478
10210781
10216986
10223237
10229501
10235768
10242032
10248282
10254574
10260835
10267118
10273421
10279675
10285939
10292201
10298483
10304789
10311060
10317361
10323657
10329932
10336251
10342548
10348830
10355125
10361413
10367741
10374032
10380347
10386628
10392966
10399287
10405577
10411904
10418210
10424534
10430872
10437189
10443510
10449817
10456150
10462482
10468825
10475178
10481493
10487848
10494190
10500519
10506875
10513192
10519563
10525908
10532237
10538618
10544944
10551336
10557698
10564057
10570417
10576758
10583135
10589531
10595890
10602260
10608621
10615041
10621376
10627758
10634154
10640555
10646954
10653336
10659731
10666127
10672503
10678919
10685318
10691698
10698087
10704488
10710923
10717315
10723722
10730154
10736549
10742969
10749389
10755804
10762216
10768631
10775080
10781501
10787946
10794363
10800785
10807257
10813660
10820115
10826554
10833002
10839453
10845914
10852352
10858805
10865231
10871709
10878166
10884608
10891089
10897538
10904011
10910488
10916936
10923391
10929872
10936367
10942823
10949301
10955775
10962243
10968755
10975213
10981689
10988173
10994662
11001200
11007670
11014145
11020654
11027153
11033650
11040173
11046687
11053220
11059687
11066242
11072749
11079257
11085768
11092252
11098798
11105319
11111859
11118370
11124897
11131461
11137978
11144525
11151045
11157548
11164127
11170675
11177194
11183716
11190266
11196858
11203392
11209944
11216526
11223045
11229642
11236206
11242767
11249309
11255853
11262460
11269033
11275609
11282163
11288709
11295335
11301917
11308505
11315060
11321657
11328252
11334835
11341423
11348025
11354582
11361227
11367804
11374413
11381013
11387619
11394268
11400855
11407489
11414067
11420663
11427315
11433916
11440564
11447177
11453771
11460439
11467029
11473698
11480271
11486899
11493577
11500211
11506849
11513484
11520124
11526788
11533429
11540104
11546712
11553340
11560044
11566708
11573369
11580004
11586653
11593357
11599982
11606693
11613342
11620028
11626732
11633360
11640075
11646728
11653396
11660109
11666782
11673486
11680155
11686849
11693558
11700248
11706947
11713625
11720324
11727031
11733721
11740455
11747143
11753887
11760594
11767304
11774031
11780711
11787455
11794182
11800888
11807657
11814336
11821101
11827824
11834528
11841301
11848025
11854788
11861516
11868259
11875023
11881728
11888510
11895239
11901994
11908741
11915473
11922268
11929020
11935769
11942555
11949303
11956112
11962860
11969606
11976434
11983142
11989963
11996731
12003518
12010286
12017100
12023920
12030674
12037441
12044262
12051021
12057857
12064625
12071440
12078249
12085031
12091868
12098671
12105475
12112311
12119106
12125946
12132746
12139559
12146368
12153209
12160057
12166856
12173672
12180524
12187341
12194229
12201018
12207854
12214715
12221559
12228412
12235228
12242087
12248949
12255791
12262660
12269512
12276387
12283255
12290080
12296981
12303840
12310706
12317572
12324403
12331331
12338193
12345039
12351916
12358792
12365735
12372568
12379455
12386351
12393218
12400150
12407022
12413926
12420813
12427692
12434668
12441541
12448432
12455377
12462250
12469197
12476075
12482997
12489939
12496809
12503767
12510678
12517603
12524525
12531451
12538423
12545334
12552260
12559228
12566133
12573101
12580017
12586965
12593926
12600845
12607857
12614769
12621720
12628684
12635615
12642627
12649571
12656515
12663495
12670430
12677453
12684391
12691359
12698356
12705307
12712330
12719285
12726259
12733244
12740221
12747237
12754212
12761216
12768209
12775177
12782241
12789224
12796213
12803220
12810210
12817262
12824236
12831256
12838279
12845275
12852329
12859311
12866328
12873363
12880387
12887448
12894408
12901477
12908508
12915531
12922585
12929582
12936656
12943695
12950736
12957798
12964820
12971879
12978947
12985993
12993051
13000064
13007179
13014231
13021311
13028374
13035407
13042521
13049551
13056670
13063742
13070791
13077864
13084972
13092050
13099157
13106165
13113304
13120373
13127480
13134572
13141672
13148787
13155899
13163007
13170095
13177175
13184292
13191397
13198533
13205677
13212732
13219855
13226963
13234126
13241215
13248291
13255434
13262554
13269722
13276833
13283944
13291121
13298254
13305435
13312569
13319672
13326855
13334000
13341181
13348293
13355417
13362604
13369756
13376920
13384068
13391223
13398395
13405542
13412755
13419918
13427040
13434234
13441429
13448650
13455785
13462964
13470148
13477354
13484570
13491723
13498906
13506108
13513297
13520530
13527707
13534884
13542113
13549310
13556554
13563722
13570948
13578166
13585354
13592624
13599810
13607004
13614216
13621442
13628694
13635934
13643115
13650385
13657607
13664901
13672087
13679336
13686539
13693820
13701092
13708308
13715538
13722780
13730044
13737331
13744569
13751812
13759079
13766334
13773643
13780868
13788145
13795406
13802672
13809976
13817242
13824541
13831809
13839067
13846400
13853663
13860929
13868215
13875499
13882844
13890107
13897401
13904704
13912001
13919324
13926617
13933934
13941219
13948542
13955891
13963180
13970465
13977783
13985096
13992477
13999768
14007115
14014439
14021754
14029115
14036424
14043743
14051081
14058398
14065760
14073121
14080473
14087794
14095149
14102552
14109872
14117216
14124581
14131919
14139308
14146678
14154015
14161367
14168724
14176135
14183500
14190860
14198257
14205618
14213032
14220384
14227748
14235121
14242544
14249941
14257300
14264730
14272105
14279499
14286923
14294306
14301720
14309087
14316487
14323958
14331337
14338759
14346152
14353575
14361005
14368414
14375831
14383249
14390694
14398145
14405550
14412968
14420388
14427847
14435307
14442697
14450141
14457582
14465064
14472524
14479951
14487409
14494844
14502302
14509775
14517228
14524669
14532120
14539591
14547085
14554517
14561981
14569473
14576980
14584446
14591885
14599385
14606852
14614361
14621844
14629304
14636823
14644280
14651799
14659293
14666770
14674281
14681760
14689289
14696800
14704281
14711784
14719289
14726830
14734335
14741846
14749370
14756873
14764425
14771971
14779469
14786996
14794498
14802076
14809602
14817098
14824649
14832174
14839737
14847285
14854814
14862370
14869879
14877467
14885018
14892556
14900129
14907663
14915262
14922796
14930367
14937920
14945499
14953089
14960656
14968221
14975784
14983329
14990961
14998535
15006110
15013675
15021244
15028907
15036472
15044064
15051641
15059222
15066847
15074460
15082054
15089629
15097240
15104880
15112488
15120094
15127702
15135318
15142956
15150558
15158200
15165803
15173395
15181059
15188687
15196331
15203947
15211548
15219205
15226853
15234515
15242093
15249735
15257419
15265078
15272711
15280341
15288003
15295706
15303333
15311030
15318644
15326311
15334009
15341665
15349317
15356979
15364627
15372364
15380028
15387702
15395345
15403032
15410726
15418403
15426114
15433784
15441458
15449199
15456883
15464598
15472252
15479959
15487708
15495404
15503130
15510799
15518524
15526251
15533960
15541685
15549359
15557100
15564847
15572580
15580305
15587983
15595742
15603486
15611221
15618942
15626671
15634401
15642168
15649906
15657641
15665373
15673135
15680887
15688648
15696408
15704148
15711913
15719692
15727450
15735208
15742940
15750756
15758522
15766272
15774052
15781803
15789625
15797384
15805170
15812958
15820730
15828553
15836332
15844110
15851899
15859677
15867496
15875298
15883074
15890901
15898670
15906518
15914294
15922098
15929933
15937704
15945561
15953393
15961193
15969022
15976825
15984695
15992485
16000312
16008173
16015988
16023862
16031672
16039520
16047384
16055165
16063060
16070896
16078724
16086617
16094414
16102326
16110166
16117980
16125884
16133716
16141614
16149469
16157336
16165247
16173083
16180993
16188845
16196729
16204606
16212448
16220389
16228277
16236135
16244030
16251917
16259866
16267700
16275585
16283510
16291398
16299335
16307200
16315111
16323054
16330907
16338866
16346771
16354670
16362627
16370514
16378479
16386359
16394299
16402243
16410136
16418111
16426010
16433954
16441897
16449797
16457822
16465707
16473641
16481600
16489516
16497528
16505427
16513380
16521360
16529279
16537294
16545212
16553174
16561159
16569096
16577133
16585041
16593017
16601021
16608953
16616994
16624912
16632945
16640928
16648881
16656929
16664914
16672889
16680893
16688839
16696912
16704886
16712877
16720892
16728867
16736921
16744886
16752892
16760934
16768936
16777000
16784957
16793003
16801030
16809032
16817110
16825089
16833160
16841202
16849194
16857296
16865279
16873351
16881424
16889407
16897477
16905495
16913596
16921623
16929642
16937767
16945801
16953846
16961880
16969950
16978076
16986092
16994172
17002239
17010311
17018429
17026450
17034578
17042644
17050704
17058841
17066887
17074982
17083071
17091143
17099289
17107333
17115464
17123574
17131660
17139764
17147851
17155972
17164076
17172174
17180334
17188391
17196540
17204653
17212776
17220904
17228992
17237158
17245269
17253423
17261546
17269657
17277802
17285954
17294078
17302224
17310356
17318508
17326648
17334816
17342964
17351085
17359255
17367440
17375601
17383771
17391911
17400093
17408259
17416425
17424596
17432746
17440923
17449097
17457301
17465504
17473639
17481845
17490020
17498237
17506389
17514543
17522750
17530962
17539163
17547361
17555548
17563758
17571960
17580197
17588394
17596556
17604812
17613032
17621265
17629485
17637688
17645930
17654133
17662368
17670626
17678812
17687051
17695270
17703545
17711776
17719980
17728223
17736492
17744770
17752976
17761208
17769490
17777746
17786020
17794256
17802490
17810775
17819008
17827283
17835569
17843834
17852123
17860375
17868697
17876944
17885207
17893497
17901780
17910064
17918360
17926642
17934937
17943192
17951545
17959818
17968097
17976379
17984695
17993042
18001305
18009576
18017894
18026223
18034560
18042860
18051157
18059488
18067787
18076144
18084455
18092764
18101101
18109416
18117797
18126085
18134430
18142775
18151121
18159461
18167821
18176163
18184481
18192810
18201226
18209562
18217886
18226265
18234614
18243027
18251372
18259727
18268091
18276456
18284833
18293201
18301557
18309942
18318308
18326725
18335084
18343472
18351838
18360214
18368639
18377015
18385409
18393804
18402198
18410625
18418999
18427385
18435780
18444176
18452615
18461025
18469423
18477832
18486257
18494718
18503118
18511514
18519908
18528378
18536819
18545230
18553666
18562095
18570529
18578996
18587429
18595875
18604272
18612753
18621220
18629646
18638094
18646537
18655014
18663465
18671947
18680401
18688855
18697335
18705811
18714257
18722738
18731156
18739667
18748168
18756619
18765091
18773560
18782078
18790565
18799045
18807533
18816006
18824519
18833053
18841507
18849969
18858449
18867000
18875513
18884033
18892522
18901026
18909577
18918083
18926601
18935086
18943612
18952158
18960695
18969184
18977719
18986206
18994794
19003337
19011844
19020356
19028886
19037492
19046017
19054534
19063052
19071616
19080187
19088725
19097268
19105855
19114387
19122973
19131536
19140092
19148623
19157166
19165815
19174373
19182914
19191488
19200056
19208667
19217254
19225820
19234386
19242927
19251594
19260163
19268744
19277319
19285914
19294573
19303160
19311742
19320347
19328955
19337622
19346183
19354802
19363405
19371981
19380652
19389272
19397885
19406490
19415079
19423767
19432382
19440989
19449617
19458231
19466914
19475566
19484203
19492800
19501435
19510155
19518781
19527431
19536060
19544718
19553428
19562067
19570726
19579321
19588011
19596731
19605349
19614005
19622706
19631347
19640060
19648711
19657421
19666071
19674705
19683454
19692147
19700850
19709482
19718157
19726904
19735584
19744296
19752955
19761649
19770404
19779116
19787846
19796480
19805174
19813975
19822669
19831360
19840065
19848802
19857576
19866267
19875006
19883696
19892392
19901175
19909877
19918631
19927338
19936097
19944927
19953612
19962386
19971092
19979852
19988642
19997368
20006147
20014872
20023643
20032437
20041187
20049950
20058675
20067461
20076278
20085041
20093790
20102547
20111320
20120164
20128892
20137686
20146465
20155258
20164055
20172827
20181678
20190422
20199238
20208032
20216806
20225641
20234413
20243239
20252082
20260858
20269652
20278483
20287293
20296139
20304942
20313796
20322582
20331415
20340256
20349088
20357897
20366713
20375586
20384443
20393243
20402101
20410906
20419814
20428657
20437472
20446369
20455169
20464062
20472919
20481766
20490609
20499436
20508380
20517216
20526069
20534962
20543822
20552715
20561587
20570437
20579323
20588186
20597149
20605995
20614849
20623779
20632650
20641591
20650463
20659327
20668262
20677124
20686076
20694942
20703823
20712791
20721642
20730588
20739502
20748395
20757339
20766237
20775185
20784105
20793019
20801972
20810864
20819845
20828771
20837688
20846639
20855542
20864511
20873447
20882383
20891356
20900265
20909309
20918238
20927142
20936128
20945086
20954078
20962988
20971947
20980949
20989884
20998899
21007834
21016814
21025799
21034734
21043770
21052729
21061692
21070688
21079655
21088700
21097672
21106651
21115696
21124611
21133705
21142662
21151650
21160643
21169631
21178692
21187665
21196678
21205705
21214713
21223778
21232748
21241802
21250845
21259820
21268913
21277885
21286906
21295966
21304960
21314048
21323074
21332128
21341180
21350172
21359293
21368309
21377333
21386383
21395413
21404521
21413542
21422627
21431673
21440708
21449850
21458878
21467948
21477022
21486061
21495203
21504239
21513294
21522416
21531462
21540600
21549628
21558739
21567860
21576898
21586052
21595112
21604215
21613301
21622388
21631554
21640642
21649747
21658865
21667939
21677113
21686179
21695310
21704406
21713527
21722720
21731809
21740934
21750070
21759192
21768361
21777455
21786594
21795738
21804850
21814031
21823170
21832335
21841459
21850616
21859778
21868906
21878042
21887216
21896371
21905566
21914703
21923874
21933047
21942217
21951412
21960571
21969735
21978914
21988107
21997285
22006443
22015655
22024813
22034020
22043222
22052405
22061585
22070796
22080018
22089223
22098364
22107595
22116792
22126011
22135216
22144415
22153660
22162859
22172097
22181320
22190506
22199725
22208947
22218213
22227416
22236629
22245850
22255094
22264351
22273589
22282797
22292063
22301267
22310574
22319834
22329045
22338304
22347560
22356816
22366084
22375304
22384625
22393843
22403139
22412419
22421667
22430936
22440210
22449497
22458759
22468036
22477315
22486607
22495929
22505197
22514446
22523720
22533015
22542362
22551625
22560893
22570180
22579511
22588853
22598149
22607420
22616752
22626054
22635404
22644701
22654003
22663303
22672649
22682005
22691302
22700631
22709952
22719272
22728646
22737985
22747307
22756655
22765954
22775338
22784687
22793999
22803351
22812690
22822098
22831436
22840773
22850111
22859458
22868889
22878251
22887580
22896897
22906286
22915746
22925068
22934404
22943804
22953177
22962597
22971943
22981335
22990712
23000070
23009545
23018896
23028308
23037680
23047054
23056513
23065914
23075284
23084682
23094086
23103567
23112961
23122352
23131762
23141163
23150626
23160008
23169441
23178848
23188288
23197764
23207157
23216580
23225990
23235394
23244900
23254298
23263750
23273192
23282619
23292112
23301550
23310997
23320425
23329855
23339371
23348806
23358276
23367709
23377200
23386723
23396142
23405607
23415064
23424545
23434068
23443526
23453010
23462424
23471929
23481485
23490947
23500414
23509875
23519399
23528939
23538428
23547937
23557406
23566920
23576447
23585914
23595437
23604909
23614458
23624000
23633464
23642990
23652468
23662029
23671600
23681072
23690617
23700127
23709676
23719255
23728744
23738304
23747786
23757357
23766931
23776450
23785989
23795528
23805101
23814685
23824182
23833755
23843286
23852892
23862468
23872018
23881605
23891100
23900732
23910316
23919884
23929457
23939020
23948629
23958260
23967794
23977366
23986943
23996581
24006165
24015738
24025343
24034908
24044533
24054125
24063710
24073281
24082876
24092554
24102141
24111725
24121352
24130962
24140617
24150224
24159826
24169481
24179043
24188713
24198350
24207965
24217589
24227216
24236897
24246535
24256156
24265818
24275440
24285133
24294756
24304391
24314028
24323635
24333375
24343032
24352650
24362326
24371983
24381684
24391335
24400981
24410677
24420335
24430026
24439717
24449396
24459058
24468707
24478442
24488116
24497827
24507496
24517167
24526888
24536621
24546287
24555964
24565628
24575410
24585107
24594787
24604501
24614191
24623947
24633652
24643356
24653048
24662788
24672550
24682282
24691969
24701704
24711415
24721199
24730904
24740658
24750410
24760123
24769868
24779603
24789376
24799087
24808786
24818621
24828383
24838113
24847862
24857607
24867407
24877173
24886934
24896695
24906430
24916250
24926019
24935801
24945544
24955297
24965119
24974903
24984709
24994477
25004228
25014057
25023847
25033640
25043417
25053180
25063037
25072835
25082637
25092418
25102206
25112071
25121848
25131671
25141465
25151248
25161126
25170958
25180761
25190566
25200396
25210261
25220074
25229927
25239748
25249575
25259438
25269260
25279104
25288919
25298775
25308665
25318469
25328343
25338195
25348039
25357904
25367759
25377654
25387489
25397353
25407212
25417097
25426960
25436837
25446699
25456622
25466466
25476391
25486241
25496135
25506020
25515897
25525820
25535662
25545569
25555487
25565395
25575301
25585183
25595122
25605016
25614897
25624815
25634701
25644641
25654548
25664446
25674397
25684284
25694244
25704145
25714069
25724016
25733891
25743867
25753813
25763728
25773660
25783573
25793574
25803474
25813402
25823381
25833296
25843330
25853219
25863184
25873157
25883074
25893075
25903022
25912990
25922971
25932902
25942934
25952883
25962813
25972849
25982780
25992775
26002729
26012733
26022770
26032668
26042729
26052708
26062682
26072669
26082649
26092709
26102685
26112683
26122679
26132652
26142715
26152665
26162697
26172697
26182714
26192790
26202791
26212811
26222856
26232824
26242926
26252893
26262952
26273009
26282986
26293069
26303108
26313154
26323181
26333200
26343305
26353319
26363354
26373423
26383446
26393569
26403578
26413650
26423707
26433769
26443920
26453918
26464005
26474081
26484113
26494235
26504258
26514375
26524461
26534524
26544668
26554708
26564796
26574902
26584957
26595101
26605140
26615286
26625369
26635433
26645596
26655670
26665793
26675904
26685982
26696186
26706255
26716356
26726481
26736559
26746734
26756811
26766973
26777087
26787209
26797411
26807527
26817642
26827761
26837891
26848112
26858167
26868334
26878484
26888621
26898845
26908927
26919120
26929275
26939398
26949612
26959757
26969927
26980092
26990224
27000481
27010606
27020774
27030959
27041149
27051335
27061496
27071707
27081885
27092045
27102294
27112412
27122636
27132843
27143027
27153290
27163427
27173682
27183870
27194056
27204322
27214496
27224711
27234944
27245141
27255381
27265580
27275804
27286035
27296244
27306539
27316719
27326947
27337213
27347407
27357703
27367858
27378132
27388345
27398618
27408914
27419115
27429401
27439644
27449909
27460180
27470386
27480656
27490919
27501222
27511500
27521700
27532031
27542301
27552549
27562845
27573122
27583404
27593662
27603961
27614283
27624477
27634803
27645075
27655411
27665720
27675967
27686318
27696588
27706940
27717251
27727510
27737821
27748157
27758474
27768795
27779080
27789417
27799725
27810085
27820404
27830685
27841031
27851356
27861705
27872068
27882363
27892712
27903014
27913395
27923777
27934058
27944416
27954750
27965160
27975509
27985821
27996163
28006553
28016945
28027282
28037618
28048024
28058375
28068787
28079135
28089485
28099867
28110230
28120663
28131040
28141372
28151770
28162172
28172593
28182967
28193342
28203732
28214118
28224552
28234947
28245330
28255735
28266135
28276623
28287001
28297388
28307795
28318219
28328675
28339078
28349485
28359884
28370296
28380795
28391185
28401616
28412047
28422477
28432947
28443375
28453825
28464292
28474677
28485186
28495604
28506054
28516497
28526939
28537439
28547892
28558361
28568776
28579223
28589762
28600186
28610648
28621084
28631579
28642130
28652593
28663027
28673494
28683983
28694522
28704989
28715456
28725969
28736444
28746998
28757454
28767934
28778415
28788952
28799485
28809947
28820471
28831005
28841503
28852042
28862549
28873065
28883535
28894079
28904663
28915177
28925663
28936187
28946738
28957285
28967819
28978334
28988871
28999415
29009982
29020498
29031044
29041562
29052139
29062726
29073250
29083802
29094332
29104942
29115524
29126052
29136625
29147161
29157741
29168322
29178913
29189478
29200025
29210629
29221244
29231811
29242372
29252946
29263563
29274205
29284761
29295323
29305903
29316568
29327172
29337730
29348348
29358940
29369574
29380200
29390780
29401407
29412006
29422647
29433284
29443871
29454483
29465096
29475745
29486392
29497017
29507636
29518244
29528920
29539568
29550208
29560834
29571433
29582138
29592803
29603411
29614066
29624728
29635405
29646055
29656692
29667377
29677981
29688704
29699385
29710050
29720726
29731367
29742092
29752779
29763441
29774102
29784747
29795490
29806165
29816835
29827522
29838181
29848918
29859630
29870304
29880998
29891690
29902461
29913154
29923835
29934542
29945216
29955982
29966692
29977398
29988130
29998831
30009602
30020322
30031047
30041762
30052478
30063233
30073952
30084693
30095423
30106133
30116945
30127680
30138388
30149159
30159854
30170659
30181431
30192198
30202924
30213638
30224478
30235253
30245999
30256730
30267494
30278338
30289091
30299865
30310611
30321392
30332210
30342970
30353766
30364527
30375275
30386164
30396923
30407713
30418476
30429223
30440060
30450841
30461684
30472487
30483245
30494134
30504907
30515765
30526505
30537313
30548229
30559030
30569865
30580643
30591457
30602354
30613133
30623985
30634791
30645638
30656532
30667333
30678203
30689000
30699804
30710719
30721540
30732421
30743241
30754088
30765004
30775833
30786740
30797552
30808393
30819317
30830170
30841077
30851897
30862761
30873671
30884555
30895444
30906267
30917154
30928128
30938968
30949855
30960723
30971646
30982545
30993427
31004352
31015231
31026134
31037056
31047966
31058880
31069746
31080676
31091637
31102521
31113461
31124351
31135278
31146215
31157123
31168092
31178974
31189906
31200920
31211815
31222782
31233677
31244661
31255593
31266522
31277450
31288398
31299367
31310332
31321275
31332262
31343153
31354140
31365102
31376064
31387087
31397982
31408989
31419970
31430912
31441923
31452847
31463880
31474861
31485832
31496836
31507796
31518828
31529816
31540786
31551779
31562751
31573787
31584794
31595770
31606813
31617765
31628835
31639819
31650814
31661835
31672829
31683899
31694907
31705931
31716964
31727928
31739005
31750040
31761046
31772096
31783097
31794193
31805200
31816221
31827306
31838326
31849393
31860438
31871486
31882571
31893561
31904669
31915722
31926747
31937829
31948830
31959982
31971064
31982104
31993185
32004227
32015320
32026396
32037463
32048567
32059559
32070712
32081782
32092890
32103979
32115044
32126194
32137288
32148361
32159512
32170532
32181722
32192828
32203898
32215014
32226067
32237237
32248367
32259477
32270573
32281656
32292865
32303974
32315075
32326226
32337322
32348547
32359610
32370726
32381911
32393014
32404217
32415339
32426488
32437660
32448746
32459970
32471068
32482260
32493420
32504529
32515730
32526904
32538027
32549208
32560311
32571583
32582725
32593883
32605051
32616195
32627477
32638632
32649795
32660958
32672157
32683400
32694539
32705742
32716974
32728134
32739364
32750521
32761730
32772952
32784119
32795407
32806561
32817779
32829019
32840196
32851476
32862678
32873888
32885120
32896311
32907628
32918797
32930033
32941259
32952496
32963788
32975000
32986242
32997477
33008754
33020072
33031235
33042479
33053764
33064988
33076259
33087506
33098790
33110046
33121276
33132616
33143836
33155091
33166370
33177656
33188972
33200219
33211486
33222798
33234071
33245374
33256636
33267937
33279222
33290513
33301849
33313121
33324403
33335726
33347030
33358354
33369634
33380959
33392284
33403583
33414937
33426206
33437528
33448809
33460194
33471516
33482810
33494158
33505469
33516856
33528210
33539494
33550833
33562179
33573541
33584901
33596178
33607535
33618897
33630269
33641611
33652949
33664325
33675665
33687082
33698426
33709775
33721113
33732499
33743933
33755305
33766615
33778033
33789401
33800797
33812200
33823531
33834940
33846333
33857735
33869149
33880517
33891878
33903293
33914709
33926106
33937488
33948896
33960278
33971728
33983139
33994533
34005906
34017353
34028830
34040226
34051628
34063032
34074482
34085948
34097373
34108768
34120217
34131633
34143126
34154565
34165981
34177415
34188852
34200367
34211772
34223223
34234630
34246133
34257601
34269070
34280517
34291941
34303380
34314933
34326383
34337834
34349261
34360755
34372285
34383769
34395234
34406682
34418177
34429714
34441167
34452611
34464145
34475633
34487194
34498634
34510177
34521632
34533106
34544686
34556159
34567720
34579167
34590673
34602252
34613772
34625257
34636750
34648277
34659860
34671365
34682882
34694393
34705928
34717523
34729013
34740525
34752024
34763635
34775218
34786726
34798264
34809797
34821368
34832955
34844471
34856062
34867603
34879165
34890801
34902330
34913856
34925387
34936968
34948602
34960143
34971726
34983280
34994883
35006511
35018069
35029646
35041180
35052794
35064459
35075995
35087598
35099177
35110815
35122430
35133996
35145582
35157197
35168812
35180504
35192044
35203695
35215246
35226920
35238552
35250146
35261786
35273363
35285020
35296681
35308281
35319894
35331530
35343175
35354838
35366430
35378120
35389706
35401389
35413090
35424701
35436351
35447962
35459663
35471379
35482994
35494635
35506282
35517988
35529699
35541316
35553008
35564652
35576367
35588051
35599724
35611381
35623037
35634773
35646482
35658111
35669815
35681484
35693219
35704955
35716594
35728304
35739965
35751735
35763485
35775154
35786874
35798532
35810310
35822037
35833729
35845441
35857160
35868921
35880646
35892338
35904084
35915767
35927542
35939301
35950991
35962746
35974450
35986234
35997982
36009697
36021462
36033126
36044941
36056761
36068469
36080254
36091930
36103762
36115520
36127291
36139041
36150772
36162604
36174383
36186109
36197872
36209627
36221480
36233250
36244986
36256818
36268543
36280411
36292203
36303986
36315790
36327555
36339383
36351200
36363021
36374793
36386564
36398443
36410279
36422050
36433864
36445640
36457555
36469348
36481181
36492966
36504746
36516660
36528481
36540289
36552119
36563925
36575819
36587668
36599505
36611359
36623137
36635050
36646909
36658767
36670597
36682403
36694320
36706187
36718066
36729887
36741689
36753648
36765524
36777395
36789217
36801066
36813007
36824871
36836747
36848615
36860460
36872413
36884286
36896186
36908062
36919954
36931894
36943795
36955656
36967574
36979446
36991412
37003321
37015219
37027119
37039004
37050941
37062855
37074799
37086686
37098603
37110592
37122491
37134417
37146343
37158243
37170209
37182181
37194101
37205994
37217922
37229891
37241884
37253826
37265697
37277668
37289695
37301601
37313585
37325508
37337476
37349466
37361408
37373401
37385315
37397291
37409299
37421275
37433238
37445197
37457205
37469199
37481196
37493179
37505158
37517133
37529141
37541126
37553155
37565115
37577155
37589155
37601131
37613161
37625134
37637148
37649200
37661212
37673228
37685199
37697273
37709259
37721268
37733285
37745321
37757334
37769379
37781414
37793483
37805478
37817536
37829556
37841624
37853654
37865665
37877753
37889820
37901850
37913936
37925954
37938015
37950056
37962150
37974218
37986198
37998328
38010421
38022486
38034540
38046608
38058700
38070750
38082856
38094948
38106998
38119138
38131207
38143294
38155382
38167431
38179564
38191650
38203760
38215886
38227912
38240074
38252174
38264291
38276409
38288480
38300632
38312765
38324854
38336958
38349038
38361239
38373336
38385465
38397619
38409729
38421920
38433999
38446173
38458324
38470419
38482594
38494700
38506855
38519047
38531132
38543304
38555478
38567643
38579778
38591889
38604124
38616298
38628442
38640582
38652709
38664938
38677086
38689285
38701466
38713625
38725851
38738019
38750243
38762374
38774550
38786816
38798968
38811139
38823372
38835523
38847782
38859953
38872182
38884402
38896510
38908818
38921000
38933253
38945428
38957606
38969900
38982045
38994303
39006543
39018729
39031023
39043235
39055493
39067685
39079892
39092211
39104405
39116635
39128899
39141122
39153433
39165637
39177887
39190141
39202363
39214689
39226882
39239191
39251454
39263678
39276011
39288208
39300547
39312806
39325064
39337369
39349643
39361957
39374219
39386444
39398826
39411073
39423332
39435652
39447929
39460295
39472543
39484862
39497134
39509438
39521799
39534057
39546381
39558668
39571017
39583361
39595598
39607954
39620255
39632583
39644963
39657244
39669626
39681917
39694271
39706643
39718944
39731271
39743580
39755897
39768311
39780602
39792984
39805364
39817672
39830071
39842393
39854763
39867065
39879483
39891864
39904191
39916546
39928907
39941301
39953687
39966010
39978449
39990768
40003182
40015589
40027938
40040359
40052715
40065132
40077518
40089892
40102312
40114688
40127128
40139521
40151865
40164270
40176671
40189131
40201569
40213906
40226361
40238755
40251229
40263637
40276010
40288466
40300880
40313354
40325773
40338172
40350609
40363033
40375525
40387931
40400349
40412821
40425237
40437715
40450210
40462633
40475068
40487493
40500011
40512488
40524881
40537341
40549832
40562328
40574822
40587210
40599733
40612178
40624709
40637167
40649625
40662070
40674559
40687093
40699563
40712047
40724539
40737035
40749530
40762035
40774517
40787027
40799517
40812085
40824570
40837062
40849556
40862060
40874626
40887137
40899619
40912164
40924624
40937243
40949762
40962246
40974764
40987301
40999891
41012413
41024939
41037449
41050007
41062603
41075133
41087641
41100187
41112725
41125367
41137885
41150401
41163005
41175522
41188137
41200680
41213261
41225823
41238359
41250977
41263564
41276119
41288654
41301242
41313896
41326457
41339004
41351595
41364150
41376828
41389407
41401989
41414544
41427151
41439822
41452392
41464955
41477567
41490169
41502828
41515427
41528026
41540679
41553261
41565930
41578513
41591143
41603744
41616378
41629058
41641661
41654295
41666909
41679545
41692266
41704851
41717468
41730099
41742760
41755502
41768094
41780741
41793359
41806063
41818734
41831387
41844033
41856711
41869354
41882084
41894704
41907353
41920025
41932734
41945432
41958043
41970761
41983423
41996096
42008822
42021513
42034208
42046853
42059570
42072318
42085000
42097688
42110343
42123071
42135810
42148510
42161216
42173910
42186653
42199408
42212078
42224779
42237498
42250268
42263040
42275683
42288431
42301120
42313880
42326670
42339356
42352129
42364805
42377591
42390358
42403082
42415788
42428540
42441331
42454133
42466849
42479591
42492344
42505141
42517907
42530624
42543404
42556141
42568980
42581737
42594490
42607291
42620031
42632848
42645639
42658416
42671205
42683963
42696792
42709596
42722370
42735158
42747921
42760789
42773587
42786416
42799172
42811959
42824800
42837648
42850430
42863223
42876020
42888920
42901723
42914528
42927340
42940135
42953022
42965838
42978639
42991486
43004285
43017188
43030062
43042897
43055709
43068525
43081437
43094261
43107118
43119974
43132786
43145682
43158541
43171438
43184249
43197083
43209997
43222924
43235781
43248614
43261452
43274397
43287270
43300159
43312982
43325854
43338793
43351700
43364562
43377409
43390311
43403274
43416150
43429042
43441936
43454806
43467766
43480673
43493573
43506462
43519331
43532302
43545220
43558156
43571053
43583912
43596889
43609872
43622791
43635681
43648567
43661584
43674549
43687478
43700359
43713282
43726278
43739211
43752161
43765060
43778059
43791038
43804005
43816953
43829850
43842800
43855858
43868795
43881764
43894714
43907687
43920659
43933641
43946616
43959617
43972535
43985546
43998599
44011583
44024514
44037487
44050527
44063529
44076523
44089470
44102487
44115528
44128537
44141546
44154502
44167478
44180548
44193527
44206564
44219571
44232599
44245621
44258643
44271703
44284665
44297705
44310732
44323770
44336861
44349828
44362887
44375961
44388976
44402061
44415034
44428088
44441193
44454254
44467321
44480308
44493379
44506454
44519514
44532590
44545619
44558704
44571784
44584842
44597946
44610975
44624083
44637157
44650254
44663341
44676372
44689506
44702610
44715668
44728768
44741818
44754936
44768037
44781163
44794270
44807325
44820458
44833608
44846650
44859800
44872859
44886044
44899112
44912225
44925384
44938473
44951617
44964752
44977901
44991033
45004089
45017284
45030387
45043544
45056701
45069791
45082996
45096111
45109279
45122447
45135536
45148723
45161889
45175030
45188207
45201245
45214515
45227671
45240851
45254004
45267107
45280382
45293544
45306707
45319914
45333002
45346287
45359439
45372597
45385817
45398965
45412207
45425378
45438590
45451779
45464897
45478185
45491356
45504592
45517777
45530920
45544208
45557402
45570640
45583865
45597025
45610301
45623504
45636752
45649964
45663113
45676446
45689657
45702881
45716103
45729286
45742611
45755832
45769088
45782339
45795511
45808834
45822086
45835325
45848586
45861792
45875103
45888320
45901635
45914885
45928117
45941452
45954668
45967990
45981258
45994446
46007842
46021089
46034383
46047641
46060857
46074228
46087488
46100766
46114055
46127324
46140714
46153963
46167262
46180548
46193828
46207224
46220488
46233808
46247104
46260414
46273788
46287070
46300408
46313708
46327002
46340415
46353646
46367007
46380369
46393664
46407044
46420338
46433707
46447035
46460352
46473771
46487086
46500415
46513752
46527100
46540527
46553826
46567174
46580554
46593901
46607325
46620627
46634046
46647402
46660763
46674177
46687543
46700917
46714282
46727635
46741089
46754423
46767817
46781204
46794580
46807996
46821383
46834779
46848169
46861590
46875045
46888374
46901776
46915204
46928618
46942074
46955441
46968852
46982259
46995709
47009150
47022511
47035959
47049373
47062795
47076260
47089639
47103099
47116542
47130009
47143438
47156863
47170307
47183751
47197223
47210706
47224064
47237584
47251024
47264490
47277970
47291385
47304875
47318321
47331805
47345317
47358730
47372209
47385668
47399218
47412672
47426121
47439596
47453087
47466588
47480092
47493556
47507040
47520512
47534086
47547584
47561013
47574564
47588049
47601574
47615122
47628590
47642130
47655616
47669153
47682688
47696143
47709665
47723181
47736765
47750296
47763770
47777314
47790856
47804415
47817919
47831432
47845015
47858576
47872163
47885675
47899171
47912745
47926287
47939882
47953420
47966990
47980550
47994072
48007708
48021270
48034779
48048326
48061905
48075491
48089072
48102648
48116231
48129777
48143421
48156993
48170581
48184115
48197715
48211418
48225005
48238526
48252127
48265719
48279382
48292959
48306541
48320202
48333779
48347421
48361036
48374614
48388234
48401829
48415522
48429048
48442737
48456359
48469951
48483623
48497244
48510864
48524488
48538076
48551820
48565462
48579110
48592721
48606351
48620041
48633674
48647301
48660950
48674649
48688332
48701944
48715600
48729263
48742931
48756675
48770268
48783954
48797620
48811300
48825002
48838649
48852345
48865994
48879673
48893412
48907081
48920808
48934465
48948163
48961890
48975594
48989251
49002948
49016646
49030440
49044123
49057788
49071466
49085211
49098972
49112616
49126373
49140065
49153815
49167594
49181272
49195014
49208697
49222484
49236271
49249954
49263700
49277415
49291194
49304965
49318659
49332399
49346155
49359916
49373711
49387450
49401241
49414924
49428724
49442545
49456255
49470024
49483766
49497585
49511341
49525110
49538908
49552655
49566453
49580270
49594014
49607799
49621593
49635400
49649205
49662970
49676822
49690553
49704371
49718212
49731976
49745783
49759563
49773412
49787267
49801014
49814839
49828637
49842498
49856341
49870113
49883964
49897732
49911625
49925450
49939274
49953082
49966929
49980816
49994661
50008488
50022357
50036167
50050019
50063915
50077747
50091569
50105425
50119351
50133194
50147042
50160906
50174732
50188607
50202510
50216375
50230287
50244108
50258010
50271920
50285783
50299639
50313479
50327415
50341317
50355175
50369098
50382947
50396877
50410769
50424678
50438578
50452441
50466398
50480338
50494227
50508129
50521987
50535958
50549875
50563815
50577708
50591564
50605533
50619528
50633448
50647346
50661236
50675244
50689173
50703117
50717028
50730942
50744974
50758898
50772849
50786696
50800658
50814656
50828642
50842564
50856552
50870442
50884454
50898440
50912409
50926401
50940268
50954313
50968300
50982289
50996223
51010170
51024219
51038224
51052214
51066171
51080121
51094166
51108168
51122211
51136133
51150066
51164177
51178153
51192152
51206119
51220121
51234169
51248211
51262178
51276221
51290167
51304265
51318282
51332303
51346306
51360337
51374388
51388424
51402488
51416488
51430506
51444578
51458614
51472700
51486702
51500714
51514811
51528914
51542928
51556945
51570993
51585111
51599164
51613229
51627258
51641352
51655453
51669542
51683589
51697609
51711695
51725817
51739883
51754024
51768032
51782114
51796238
51810320
51824434
51838463
51852576
51866683
51880847
51894902
51908974
51923091
51937237
51951317
51965468
51979542
51993675
52007789
52021931
52036032
52050103
52064257
52078396
52092502
52106622
52120755
52134897
52149064
52163174
52177354
52191411
52205568
52219757
52233886
52248031
52262143
52276355
52290480
52304682
52318834
52332977
52347149
52361344
52375499
52389653
52403808
52418037
52432179
52446337
52460543
52474638
52488924
52503100
52517282
52531479
52545615
52559846
52574032
52588249
52602445
52616576
52630837
52644981
52659198
52673421
52687595
52701871
52716037
52730272
52744487
52758637
52772923
52787131
52801351
52815588
52829764
52844048
52858296
52872536
52886758
52900923
52915263
52929454
52943701
52957972
52972188
52986491
53000698
53014967
53029231
53043436
53057738
53071992
53086283
53100533
53114726
53129060
53143329
53157577
53171831
53186083
53200432
53214703
53228993
53243305
53257514
53271864
53286121
53300421
53314707
53328992
53343332
53357630
53371938
53386219
53400509
53414861
53429136
53443439
53457772
53472038
53486418
53500662
53515027
53529359
53543609
53558002
53572282
53586696
53601018
53615273
53629680
53643999
53658365
53672674
53686964
53701403
53715719
53730097
53744411
53758724
53773163
53787450
53801861
53816180
53830549
53844980
53859297
53873673
53888034
53902405
53916809
53931119
53945525
53959922
53974269
53988696
54003014
54017437
54031811
54046190
54060628
54074984
54089423
54103817
54118190
54132639
54147002
54161447
54175820
54190240
54204688
54219071
54233475
54247913
54262316
54276792
54291131
54305598
54320043
54334448
54348930
54363315
54377769
54392182
54406633
54421124
54435475
54449985
54464408
54478890
54493376
54507756
54522266
54536680
54551135
54565645
54580035
54594549
54608986
54623437
54637952
54652401
54666840
54681333
54695808
54710318
54724754
54739262
54753744
54768262
54782754
54797173
54811724
54826212
54840734
54855259
54869667
54884237
54898699
54913231
54927760
54942226
54956753
54971277
54985803
55000328
55014781
55029347
55043886
55058396
55072962
55087422
55101996
55116492
55131122
55145627
55160120
55174684
55189245
55203815
55218338
55232847
55247457
55261943
55276539
55291060
55305606
55320197
55334746
55349313
55363883
55378412
55393031
55407561
55422179
55436765
55451311
55465906
55480449
55495118
55509705
55524214
55538817
55553391
55568025
55582612
55597150
55611809
55626377
55641016
55655605
55670173
55684787
55699403
55714058
55728645
55743243
55757874
55772452
55787127
55801710
55816369
55831008
55845589
55860276
55874870
55889468
55904146
55918722
55933419
55948077
55962689
55977346
55991964
56006671
56021323
56035941
56050584
56065255
56079973
56094584
56109251
56123956
56138588
56153265
56167915
56182594
56197284
56211888
56226668
56241321
56256002
56270674
56285304
56300046
56314784
56329439
56344138
56358775
56373557
56388208
56402905
56417597
56432251
56447062
56461722
56476436
56491125
56505881
56520629
56535289
56549990
56564745
56579462
56594231
56608926
56623664
56638385
56653131
56667890
56682595
56697361
56712092
56726784
56741598
56756331
56771085
56785799
56800543
56815328
56830079
56844841
56859593
56874336
56889136
56903893
56918689
56933398
56948207
56963043
56977786
56992515
57007276
57022087
57036937
57051688
57066453
57081244
57096027
57110848
57125628
57140418
57155183
57170035
57184868
57199620
57214441
57229216
57244065
57258918
57273702
57288505
57303322
57318159
57333062
57347851
57362644
57377430
57392301
57407137
57421957
57436781
57451632
57466496
57481354
57496142
57510981
57525804
57540664
57555573
57570396
57585282
57600120
57615006
57629892
57644726
57659594
57674404
57689318
57704255
57719062
57733935
57748777
57763696
57778582
57793449
57808338
57823192
57838130
57853044
57867912
57882738
57897621
57912563
57927480
57942358
57957267
57972114
57987058
58002018
58016901
58031788
58046685
58061611
58076598
58091496
58106378
58121301
58136278
58151215
58166140
58181014
58195948
58210909
58225879
58240799
58255688
58270597
58285588
58300567
58315498
58330445
58345371
58360403
58375333
58390287
58405239
58420189
58435172
58450180
58465118
58480094
58495018
58510038
58525002
58540012
58554955
58569916
58584930
58599974
58614944
58629876
58644866
58659912
58674903
58689887
58704850
58719810
58734906
58749908
58764890
58779864
58794845
58809924
58824959
58839969
58854977
58869951
58885032
58900052
58915106
58930100
58945077
58960130
58975191
58990251
59005234
59020243
59035383
59050396
59065418
59080432
59095463
59110588
59125641
59140673
59155737
59170742
59185855
59200944
59215991
59230982
59246065
59261198
59276271
59291369
59306363
59321462
59336590
59351620
59366728
59381797
59396838
59412012
59427069
59442163
59457223
59472315
59487450
59502572
59517724
59532757
59547849
59562967
59578132
59593223
59608263
59623393
59638586
59653657
59668795
59683841
59698985
59714157
59729260
59744400
59759478
59774693
59789847
59804950
59820100
59835182
59850351
59865523
59880641
59895863
59910950
59926143
59941301
59956461
59971597
59986716
60001916
60017108
60032244
60047487
60062568
60077751
60092950
60108097
60123321
60138406
60153622
60168846
60184010
60199223
60214355
60229595
60244764
60259974
60275192
60290377
60305595
60320823
60336006
60351224
60366357
60381627
60396806
60412031
60427256
60442424
60457716
60472953
60488144
60503394
60518527
60533833
60549083
60564300
60579544
60594769
60610092
60625273
60640527
60655757
60670983
60686318
60701526
60716783
60732012
60747232
60762578
60777762
60793010
60808330
60823522
60838875
60854116
60869438
60884710
60899904
60915257
60930543
60945837
60961083
60976315
60991699
61006964
61022236
61037534
61052770
61068189
61083436
61098744
61114064
61129314
61144678
61159942
61175252
61190602
61205833
61221217
61236496
61251842
61267186
61282413
61297833
61313178
61328523
61343831
61359088
61374523
61389843
61405172
61420526
61435799
61451222
61466523
61481901
61497265
61512568
61528016
61543327
61558673
61574052
61589355
61604782
61620121
61635477
61650878
61666172
61681616
61696962
61712367
61727779
61743112
61758549
61773878
61789307
61804724
61820055
61835518
61850860
61866317
61881687
61897012
61912514
61927871
61943263
61958723
61974037
61989550
62004919
62020369
62035768
62051154
62066628
62082029
62097442
62112895
62128264
62143788
62159134
62174593
62190072
62205458
62220957
62236329
62251857
62267266
62282673
62298163
62313617
62329108
62344545
62359931
62375507
62390899
62406358
62421820
62437274
62452805
62468234
62483683
62499206
62514662
62530235
62545621
62561130
62576631
62592101
62607629
62623049
62638588
62654065
62669551
62685117
62700499
62716030
62731574
62747031
62762584
62778054
62793621
62809115
62824605
62840181
62855649
62871232
62886695
62902223
62917814
62933272
62948828
62964331
62979891
62995499
63010967
63026552
63042080
63057635
63073253
63088716
63104248
63119796
63135382
63150925
63166466
63182067
63197604
63213163
63228755
63244277
63259880
63275435
63291051
63306685
63322161
63337760
63353350
63368963
63384577
63400063
63415729
63431265
63446912
63462484
63478041
63493665
63509259
63524871
63540489
63556037
63571692
63587273
63602937
63618499
63634125
63649709
63665299
63680962
63696627
63712217
63727876
63743465
63759131
63774788
63790379
63806028
63821635
63837350
63853025
63868572
63884212
63899877
63915551
63931195
63946831
63962504
63978176
63993860
64009503
64025155
64040804
64056427
64072145
64087823
64103465
64119154
64134812
64150513
64166218
64181845
64197542
64213173
64228917
64244648
64260318
64275976
64291667
64307414
64323083
64338789
64354459
64370197
64385919
64401652
64417354
64433046
64448745
64464532
64480268
64495921
64511653
64527374
64543129
64558889
64574569
64590301
64605996
64621770
64637491
64653257
64668974
64684688
64700453
64716224
64731964
64747695
64763433
64779249
64795013
64810748
64826462
64842209
64858079
64873831
64889554
64905288
64921093
64936884
64952691
64968447
64984216
64999979
65015817
65031587
65047353
65063133
65078957
65094771
65110541
65126360
65142138
65157921
65173774
65189576
65205398
65221159
65236962
65252831
65268618
65284402
65300226
65316051
65331924
65347761
65363514
65379357
65395182
65411077
65426875
65442685
65458494
65474367
65490264
65506065
65521900
65537741
65553601
65569477
65585288
65601207
65617020
65632875
65648793
65664617
65680464
65696288
65712184
65728092
65743981
65759842
65775672
65791549
65807487
65823361
65839219
65855054
65871014
65886939
65902787
65918652
65934548
65950450
65966411
65982241
65998174
66014036
66030028
66045940
66061827
66077727
66093582
66109553
66125487
66141400
66157302
66173232
66189180
66205147
66221026
66236926
66252816
66268844
66284787
66300668
66316669
66332550
66348546
66364496
66380404
66396384
66412293
66428285
66444273
66460246
66476175
66492105
66508109
66524107
66540061
66555991
66571963
66587973
66603968
66619937
66635886
66651815
66667872
66683898
66699818
66715826
66731751
66747809
66763810
66779799
66795779
66811735
66827813
66843858
66859825
66875826
66891804
66907886
66923850
66939904
66955904
66971893
66987942
67003987
67020006
67036022
67052007
67068098
67084114
67100167
67116164
67132176
67148278
67164335
67180362
67196423
67212361
67228524
67244581
67260649
67276628
67292673
67308787
67324848
67340919
67356962
67373002
67389122
67405194
67421280
67437319
67453357
67469518
67485580
67501683
67517768
67533823
67549969
67566042
67582158
67598255
67614253
67630414
67646591
67662681
67678718
67694800
67710963
67727088
67743202
67759249
67775351
67791552
67807641
67823789
67839835
67855955
67872147
67888267
67904375
67920493
67936594
67952762
67968892
67985058
68001218
68017330
68033487
68049629
68065808
68081932
68098112
68114267
68130375
68146615
68162723
68178843
68195050
68211267
68227446
68243508
68259708
68275895
68292110
68308267
68324416
68340647
68356850
68372993
68389198
68405392
68421569
68437791
68453984
68470185
68486334
68502551
68518764
68534972
68551216
68567378
68583576
68599787
68616025
68632274
68648448
68664682
68680940
68697148
68713368
68729572
68745853
68762054
68778269
68794525
68810736
68827017
68843271
68859489
68875778
68891964
68908260
68924490
68940725
68957033
68973239
68989509
69005792
69022009
69038329
69054573
69070848
69087111
69103395
69119670
69135962
69152248
69168545
69184826
69201092
69217372
69233658
69249949
69266221
69282560
69298776
69315158
69331436
69347719
69364058
69380294
69396667
69412946
69429269
69445605
69461861
69478219
69494545
69510869
69527172
69543450
69559863
69576131
69592500
69608848
69625133
69641503
69657819
69674178
69690524
69706838
69723255
69739585
69755918
69772266
69788586
69805001
69821276
69837631
69854051
69870373
69886771
69903148
69919484
69935891
69952202
69968643
69984974
70001392
70017829
70034112
70050559
70066953
70083312
70099717
70116025
70132507
70148899
70165316
70181720
70198031
70214512
70230887
70247273
70263690
70280022
70296572
70312941
70329366
70345745
70362147
70378641
70394984
70411438
70427911
70444314
70460803
70477170
70493628
70510098
70526452
70542952
70559349
70575847
70592306
70608694
70625193
70641618
70658115
70674561
70690964
70707471
70723947
70740430
70756877
70773309
70789869
70806227
70822766
70839216
70855706
70872214
70888664
70905177
70921652
70938065
70954640
70971058
70987601
71004107
71020573
71037100
71053537
71070109
71086610
71103060
71119613
71136093
71152629
71169123
71185642
71202226
71218695
71235238
71251725
71268253
71284857
71301329
71317884
71334385
71350933
71367514
71383968
71400543
71417094
71433610
71450198
71466687
71483253
71499814
71516324
71532941
71549420
71566062
71582578
71599212
71615783
71632274
71648906
71665445
71682034
71698664
71715135
71731822
71748358
71764937
71781578
71798091
71814656
71831262
71847900
71864487
71881079
71897665
71914273
71930869
71947507
71964055
71980700
71997318
72013979
72030598
72047126
72063818
72080421
72097059
72113697
72130257
72146901
72163508
72180165
72196808
72213385
72230026
72246697
72263336
72280018
72296567
72313287
72329891
72346571
72363255
72379874
72396496
72413148
72429891
72446565
72463174
72479819
72496475
72513220
72529864
72546484
72563213
72579851
72596577
72613259
72629900
72646575
72663256
72679998
72696701
72713336
72730071
72746744
72763485
72780178
72796838
72813565
72830210
72847021
72863750
72880376
72897133
72913847
72930593
72947328
72963979
72980729
72997410
73014175
73030924
73047606
73064346
73081076
73097857
73114564
73131324
73148055
73164762
73181554
73198323
73215045
73231800
73248482
73265379
73282141
73298807
73315599
73332349
73349174
73365959
73382651
73399439
73416216
73433028
73449789
73466509
73483326
73500096
73516914
73533676
73550450
73567266
73584025
73600866
73617647
73634479
73651227
73668011
73684897
73701711
73718479
73735277
73752050
73768944
73785730
73802557
73819348
73836114
73853033
73869861
73886641
73903459
73920293
73937184
73953951
73970785
73987617
74004481
74021351
74038185
74055021
74071849
74088684
74105617
74122414
74139238
74156116
74172948
74189831
74206680
74223559
74240411
74257254
74274212
74291053
74307875
74324727
74341613
74358575
74375401
74392291
74409172
74426062
74442997
74459879
74476758
74493636
74510524
74527494
74544378
74561231
74578153
74595090
74612032
74628904
74645764
74662691
74679639
74696591
74713510
74730410
74747308
74764247
74781247
74798115
74815075
74831967
74848939
74865927
74882824
74899758
74916662
74933656
74950663
74967580
74984490
75001427
75018443
75035405
75052321
75069287
75086216
75103182
75120180
75137124
75154052
75171005
75188043
75205036
75221950
75238937
75255910
75272942
75289957
75306949
75323888
75340857
75357869
75374973
75391886
75408884
75425830
75442912
75459916
75476892
75493856
75510881
75527894
75544913
75561932
75578926
75595935
75613016
75630094
75647060
75664101
75681076
75698170
75715225
75732264
75749276
75766282
75783338
75800457
75817469
75834482
75851509
75868636
75885703
75902744
75919741
75936802
75953921
75970991
75988035
76005043
76022133
76039266
76056321
76073395
76090443
76107505
76124591
76141723
76158799
76175905
76192897
76210048
76227168
76244258
76261294
76278369
76295515
76312686
76329752
76346804
76363917
76381065
76398170
76415275
76432314
76449419
76466657
76483752
76500851
76517969
76535102
76552263
76569367
76586503
76603658
76620775
76637946
76655074
76672223
76689303
76706433
76723615
76740777
76757994
76775058
76792203
76809397
76826558
76843739
76860813
76877984
76895208
76912452
76929586
76946710
76963862
76981091
76998273
77015463
77032591
77049799
77067015
77084237
77101409
77118515
77135718
77152966
77170116
77187353
77204522
77221738
77238979
77256132
77273371
77290517
77307730
77324971
77342194
77359441
77376619
77393863
77411065
77428341
77445544
77462716
77479967
77497228
77514505
77531717
77548882
77566159
77583388
77600642
77617911
77635134
77652393
77669666
77686902
77704201
77721375
77738661
77755933
77773199
77790485
77807709
77824979
77842268
77859557
77876843
77894066
77911336
77928644
77945950
77963278
77980464
77997790
78015109
78032387
78049699
78066886
78084264
78101560
78118830
78136198
78153398
78170785
78188090
78205407
78222735
78240011
78257375
78274663
78292000
78309382
78326629
78343984
78361279
78378664
78395984
78413249
78430669
78448024
78465296
78482698
78499984
78517343
78534738
78552069
78569433
78586704
78604111
78621492
78638862
78656190
78673527
78690969
78708257
78725652
78743051
78760366
78777813
78795155
78812545
78829928
78847242
78864676
78882069
78899452
78916866
78934151
78951636
78969002
78986432
79003840
79021153
79038660
79056052
79073444
79090814
79108189
79125726
79143058
79160441
79177924
79195302
79212789
79230167
79247605
79265052
79282400
79299897
79317322
79334771
79352253
79369540
79387087
79404496
79421982
79439452
79456789
79474355
79491764
79509224
79526694
79544082
79561665
79579039
79596563
79614060
79631438
79649009
79666424
79683940
79701362
79718785
79736348
79753808
79771271
79788802
79806242
79823797
79841235
79858754
79876277
79893694
79911264
79928762
79946288
79963781
79981185
79998810
80016279
80033814
80051326
80068789
80086367
80103834
80121393
80138916
80156377
80173998
80191469
80209001
80226549
80244038
80261666
80279125
80296701
80314263
80331767
80349355
80366854
80384419
80402022
80419555
80437152
80454617
80472230
80489840
80507368
80524971
80542508
80560153
80577694
80595221
80612873
80630409
80648000
80665558
80683076
80700727
80718301
80735906
80753505
80771033
80788708
80806237
80823874
80841456
80859084
80876742
80894274
80911900
80929533
80947131
80964824
80982314
80999999
81017584
81035204
81052871
81070448
81088080
81105734
81123369
81140998
81158598
81176306
81193923
81211540
81229231
81246862
81264491
81282138
81299779
81317486
81335047
81352737
81370429
81388079
81405781
81423347
81441070
81458771
81476379
81494078
81511707
81529419
81547104
81564767
81582495
81600144
81617837
81635532
81653202
81670946
81688605
81706268
81723955
81741683
81759404
81777043
81794759
81812457
81830224
81847955
81865594
81883344
81901027
81918773
81936513
81954158
81971897
81989653
82007401
82025121
82042820
82060571
82078302
82096030
82113806
82131527
82149270
82167004
82184818
82202584
82220269
82238017
82255770
82273574
82291361
82309019
82326855
82344576
82362365
82380126
82397828
82415624
82433447
82451238
82469007
82486763
82504549
82522305
82540095
82557903
82575667
82593489
82611258
82629100
82646914
82664636
82682472
82700264
82718067
82735937
82753663
82771523
82789295
82807166
82824988
82842740
82860552
82878365
82896271
82914100
82931888
82949684
82967542
82985405
83003214
83021017
83038886
83056707
83074585
83092430
83110236
83128075
83145943
83163805
83181641
83199524
83217370
83235186
83253103
83270982
83288791
83306607
83324533
83342411
83360297
83378170
83396027
83413933
83431838
83449696
83467551
83485428
83503346
83521277
83539151
83556990
83574890
83592786
83610716
83628622
83646484
83664420
83682311
83700207
83718112
83736046
83753924
83771862
83789784
83807695
83825643
83843541
83861499
83879469
83897372
83915317
83933211
83951148
83969184
83987097
84005008
84022932
84040912
84058868
84076815
84094716
84112669
84130653
84148631
84166559
84184499
84202435
84220488
84238447
84256379
84274347
84292327
84310310
84328301
84346249
84364226
84382170
84400170
84418214
84436180
84454180
84472144
84490171
84508177
84526156
84544140
84562115
84580174
84598200
84616194
84634184
84652171
84670241
84688256
84706239
84724295
84742258
84760373
84778375
84796389
84814401
84832344
84850436
84868514
84886540
84904531
84922547
84940652
84958697
84976752
84994715
85012766
85030881
85048968
85066971
85085040
85103060
85121187
85139281
85157287
85175335
85193399
85211494
85229572
85247628
85265726
85283729
85301898
85320009
85338044
85356111
85374166
85392324
85410370
85428493
85446554
85464605
85482773
85500894
85518977
85537040
85555143
85573319
85591458
85609558
85627631
85645700
85663893
85682029
85700137
85718232
85736300
85754499
85772651
85790809
85808894
85827046
85845187
85863342
85881489
85899604
85917749
85935925
85954087
85972282
85990364
86008442
86026692
86044843
86062969
86081125
86099239
86117542
86135695
86153863
86171991
86190130
86208400
86226567
86244714
86262848
86281041
86299296
86317467
86335656
86353809
86372017
86390217
86408408
86426627
86444825
86462979
86481219
86499443
86517655
86535837
86553990
86572256
86590493
86608712
86626925
86645101
86663362
86681635
86699849
86718024
86736234
86754559
86772738
86791022
86809226
86827449
86845718
86863942
86882145
86900401
86918618
86936974
86955211
86973443
86991696
87009950
87028226
87046461
87064802
87083031
87101300
87119576
87137839
87156188
87174412
87192664
87210985
87229274
87247531
87265760
87284098
87302394
87320684
87339013
87357229
87375535
87393916
87412195
87430484
87448765
87467102
87485433
87503739
87522081
87540399
87558677
87577032
87595329
87613664
87631930
87650290
87668634
87686949
87705309
87723591
87741956
87760280
87778595
87797005
87815265
87833628
87851996
87870323
87888714
87906996
87925417
87943739
87962114
87980491
87998847
88017248
88035636
88053970
88072357
88090641
88109067
88127480
88145817
88164290
88182560
88201014
88219356
88237792
88256172
88274555
88292962
88311379
88329720
88348143
88366505
88384980
88403363
88421740
88440183
88458543
88477027
88495418
88513830
88532288
88550612
88569111
88587495
88605915
88624383
88642757
88661244
88679655
88698062
88716561
88734920
88753410
88771842
88790310
88808777
88827159
88845655
88864084
88882578
88901034
88919447
88937943
88956420
88974892
88993298
89011714
89030316
89048699
89067164
89085683
89104105
89122674
89141139
89159590
89178126
89196522
89215122
89233571
89252045
89270599
89289017
89307588
89326023
89344558
89363060
89381530
89400109
89418582
89437114
89455650
89474050
89492688
89511156
89529680
89548212
89566716
89585319
89603833
89622378
89640893
89659401
89677958
89696485
89715013
89733606
89752100
89770737
89789196
89807773
89826341
89844850
89863434
89881986
89900572
89919157
89937667
89956273
89974841
89993389
90011971
90030503
90049142
90067706
90086301
90104913
90123406
90142072
90160618
90179202
90197788
90216410
90235057
90253571
90272186
90290798
90309373
90328031
90346542
90365207
90383836
90402418
90421083
90439642
90458300
90476952
90495502
90514156
90532774
90551442
90570082
90588636
90607325
90625934
90644576
90663211
90681874
90700537
90719135
90737819
90756446
90775121
90793822
90812368
90831077
90849759
90868416
90887131
90905753
90924388
90943042
90961701
90980418
90999013
91017764
91036452
91055117
91073803
91092458
91111139
91129836
91148526
91167259
91185883
91204631
91223309
91241967
91260728
91279396
91298110
91316788
91335530
91354278
91372925
91391601
91410371
91429073
91447828
91466440
91485232
91503979
91522737
91541495
91560168
91578893
91597643
91616414
91635177
91653847
91672615
91691368
91710120
91728901
91747582
91766361
91785101
91803871
91822678
91841343
91860127
91878912
91897708
91916447
91935183
91953959
91972737
91991550
92010324
92029095
92047892
92066663
92085476
92104257
92122966
92141828
92160581
92179421
92198262
92216957
92235821
92254529
92273433
92292263
92311018
92329803
92348608
92367512
92386328
92405074
92423917
92442702
92461639
92480413
92499205
92518022
92536873
92555769
92574600
92593352
92612258
92631051
92649932
92668764
92687563
92706430
92725283
92744174
92763042
92781869
92800689
92819555
92838467
92857323
92876168
92895033
92913859
92932802
92951694
92970524
92989396
93008245
93027234
93046100
93064930
93083803
93102701
93121684
93140516
93159384
93178305
93197132
93216098
93235019
93253881
93272755
93291690
93310636
93329518
93348479
93367310
93386262
93405263
93424171
93443078
93461917
93480852
93499867
93518784
93537652
93556601
93575518
93594525
93613454
93632363
93651323
93670262
93689268
93708196
93727088
93746033
93765022
93784008
93802920
93821875
93840866
93859809
93878816
93897748
93916733
93935687
93954676
93973717
93992637
94011612
94030544
94049565
94068580
94087582
94106567
94125504
94144513
94163560
94182529
94201476
94220469
94239509
94258587
94277553
94296535
94315506
94334566
94353591
94372585
94391553
94410598
94429635
94448719
94467729
94486712
94505756
94524842
94543821
94562872
94581900
94600951
94619975
94639060
94658097
94677102
94696127
94715224
94734351
94753335
94772400
94791397
94810551
94829631
94848667
94867713
94886760
94905896
94924990
94943997
94963062
94982150
95001243
95020335
95039427
95058472
95077561
95096671
95115790
95134874
95153942
95173002
95192157
95211300
95230367
95249449
95268535
95287671
95306828
95325898
95345016
95364075
95383275
95402466
95421519
95440597
95459704
95478881
95498032
95517135
95536257
95555353
95574537
95593710
95612783
95631913
95651031
95670253
95689422
95708558
95727661
95746787
95766014
95785181
95804324
95823446
95842575
95861853
95881080
95900208
95919281
95938460
95957698
95976884
95996012
96015215
96034392
96053628
96072816
96092014
96111140
96130307
96149562
96168780
96187951
96207182
96226306
96245552
96264804
96284015
96303156
96322303
96341571
96360887
96380069
96399258
96418426
96437717
96456974
96476165
96495363
96514552
96533930
96553122
96572374
96591540
96610749
96630088
96649314
96668531
96687736
96707026
96726320
96745579
96764789
96784074
96803292
96822600
96841883
96861174
96880393
96899645
96918962
96938219
96957499
96976735
96995991
97015338
97034644
97053953
97073137
97092430
97111748
97131050
97150349
97169614
97188932
97208252
97227567
97246914
97266150
97285461
97304801
97324096
97343430
97362721
97382010
97401380
97420665
97440028
97459291
97478626
97497960
97517289
97536716
97555927
97575294
97594643
97614057
97633322
97652662
97672012
97691417
97710757
97730086
97749397
97768792
97788186
97807529
97826901
97846204
97865624
97884981
97904327
97923745
97943059
97962474
97981856
98001188
98020674
98039958
98059362
98078738
98098161
98117530
98136877
98156327
98175700
98195147
98214562
98233908
98253334
98272714
98292186
98311607
98330885
98350382
98369785
98389195
98408643
98427995
98447458
98466865
98486343
98505780
98525131
98544651
98564084
98583480
98602952
98622313
98641791
98661231
98680735
98700224
98719582
98739118
98758512
98777991
98797443
98816848
98836363
98855850
98875287
98894793
98914200
98933723
98953188
98972656
98992172
99011536
99031123
99050612
99070095
99089557
99109002
99128557
99148018
99167487
99187046
99206494
99226053
99245514
99265086
99284577
99303989
99323574
99343078
99362579
99382122
99401574
99421162
99440683
99460166
99479703
99499119
99518791
99538260
99557776
99577319
99596797
99616427
99635889
99655486
99675025
99694518
99714137
99733642
99753274
99772794
99792234
99811934
99831438
99850997
99870604
99890075
99909731
99929281
99948885
99968446
99987903
100007576
100027154
100046715
100066321
100085815
100105539
100125046
100144641
100164231
100183801
100203492
100223055
100242640
100262252
100281782
100301475
100321029
100340614
100360315
100379810
100399484
100419071
100438733
100458407
100477896
100497619
100517233
100536888
100556480
100576088
100595795
100615411
100635032
100654704
100674269
100694013
100713594
100733306
100752919
100772557
100792255
100811877
100831510
100851238
100870811
100890553
100910167
100929826
100949529
100969131
100988866
101008485
101028219
101047899
101067540
101087294
101106910
101126638
101146304
101165961
101185723
101205351
101225091
101244753
101264416
101284207
101303813
101323504
101343242
101362983
101382723
101402375
101422118
101441851
101461519
101481258
101500987
101520726
101540471
101560157
101579958
101599579
101619367
101639127
101658833
101678634
101698328
101718080
101737866
101757547
101777348
101797045
101816822
101836562
101856298
101876138
101895874
101915614
101935358
101955131
101974955
101994655
102014444
102034239
102054054
102073882
102093533
102113351
102133125
102152923
102172747
102192454
102212319
102232067
102251887
102271733
102291456
102311261
102331106
102350884
102370709
102390497
102410283
102430140
102449940
102469767
102489549
102509389
102529195
102549095
102568898
102588694
102608524
102628363
102648209
102668086
102687822
102707715
102727542
102747431
102767295
102787107
102806921
102826792
102846678
102866539
102886351
102906252
102926123
102945979
102965848
102985655
103005531
103025357
103045339
103065213
103085006
103104900
103124770
103144675
103164557
103184399
103204310
103224207
103244145
103264048
103283890
103303772
103323687
103343615
103363529
103383388
103403297
103423235
103443153
103463104
103482925
103502849
103522740
103542743
103562706
103582575
103602498
103622391
103642359
103662284
103682176
103702109
103722044
103742073
103762022
103781864
103801783
103821805
103841791
103861660
103881585
103901623
103921594
103941543
103961476
103981456
104001382
104021321
104041354
104061329
104081317
104101252
104121225
104141175
104161205
104181101
104201092
104221073
104241127
104261127
104281084
104301009
104321076
104341116
104361104
104381032
104401062
104421115
104441145
104461145
104481114
104501105
104521142
104541209
104561199
104581170
104601234
104621278
104641295
104661303
104681325
104701353
104721398
104741460
104761479
104781509
104801524
104821588
104841615
104861640
104881730
104901715
104921823
104941877
104961940
104981975
105002043
105022118
105042206
105062238
105082256
105102318
105122451
105142520
105162582
105182634
105202738
105222816
105242914
105262980
105283012
105303107
105323263
105343373
105363429
105383516
105403604
105423746
105443867
105463938
105484053
105504105
105524266
105544444
105564547
105584587
105604691
105624864
105645002
105665094
105685184
105705327
105725477
105745606
105765683
105785797
105805955
105826168
105846281
105866393
105886533
105906655
105926873
105947015
105967175
105987320
106007447
106027612
106047820
106067931
106088074
106108213
106128439
106148601
106168760
106188950
106209096
106229327
106249501
106269687
106289808
106309952
106330233
106350424
106370566
106390761
106410925
106431200
106451384
106471559
106491751
106511938
106532196
106552417
106572622
106592799
106612961
106633268
106653454
106673674
106693847
106714071
106734358
106754579
106774819
106794951
106815137
106835514
106855781
106875938
106896189
106916396
106936697
106956913
106977171
106997421
107017659
107037966
107058218
107078439
107098695
107118904
107139225
107159479
107179820
107199978
107220218
107240550
107260865
107281137
107301338
107321554
107341977
107362242
107382517
107402763
107423042
107443443
107463714
107484006
107504259
107524546
107544943
107565247
107585514
107605791
107626055
107646474
107666704
107687083
107707351
107727660
107747995
107768331
107788687
107808934
107829238
107849651
107869993
107890295
107910583
107930916
107951333
107971624
107992010
108012293
108032617
108053075
108073366
108093724
108114026
108134417
108154790
108175098
108195486
108215795
108236215
108256585
108276952
108297314
108317651
108338028
108358476
108378820
108399218
108419558
108439933
108460351
108480701
108501203
108521536
108541905
108562329
108582776
108603190
108623509
108643923
108664366
108684752
108705195
108725495
108745988
108766446
108786845
108807275
108827637
108848044
108868565
108888945
108909387
108929752
108950222
108970667
108991106
109011544
109031962
109052437
109072855
109093334
109113792
109134146
109154663
109175108
109195530
109216053
109236447
109256956
109277450
109297941
109318433
109338770
109359265
109379803
109400279
109420771
109441207
109461745
109482192
109502672
109523208
109543657
109564180
109584646
109605133
109625689
109646088
109666633
109687161
109707625
109728128
109748603
109769171
109789694
109810219
109830744
109851152
109871724
109892259
109912769
109933327
109953759
109974404
109994900
110015443
110035967
110056446
110077050
110097574
110118130
110138644
110159147
110179804
110200356
110220821
110241452
110261916
110282528
110303087
110323663
110344283
110364744
110385368
110405943
110426479
110447029
110467578
110488229
110508808
110529401
110549940
110570488
110591176
110611716
110632316
110652933
110673425
110694113
110714685
110735268
110755931
110776469
110797120
110817701
110838363
110858983
110879464
110900186
110920852
110941445
110962013
110982596
111003299
111023955
111044572
111065210
111085791
111106480
111127100
111147725
111168357
111188944
111209701
111230325
111250917
111271589
111292162
111312928
111333543
111354188
111374897
111395476
111416232
111436879
111457552
111478235
111498818
111519603
111540242
111560942
111581622
111602235
111623009
111643661
111664394
111685012
111705669
111726432
111747137
111767772
111788496
111809104
111829900
111850575
111871331
111891987
111912695
111933444
111954137
111974807
111995520
112016233
112037022
112057692
112078411
112099213
112119876
112140693
112161319
112182113
112202833
112223509
112244341
112265032
112285809
112306545
112327264
112348068
112368792
112389531
112410251
112431025
112451850
112472588
112493327
112514081
112534857
112555694
112576363
112597166
112617952
112638777
112659599
112680297
112701078
112721834
112742615
112763471
112784184
112805000
112825808
112846614
112867437
112888201
112909006
112929862
112950580
112971429
112992208
113013044
113033848
113054597
113075518
113096264
113117072
113137873
113158783
113179611
113200365
113221250
113241989
113262898
113283751
113304509
113325328
113346242
113367071
113387945
113408745
113429648
113450457
113471347
113492175
113513055
113533872
113554754
113575654
113596560
113617373
113638201
113659086
113679963
113700889
113721709
113742613
113763476
113784393
113805264
113826122
113846938
113867914
113888846
113909733
113930566
113951470
113972384
113993306
114014195
114035052
114055974
114076881
114097873
114118762
114139665
114160560
114181455
114202436
114223363
114244237
114265134
114286059
114307044
114328000
114348879
114369794
114390736
114411775
114432644
114453609
114474536
114495476
114516445
114537414
114558367
114579302
114600230
114621264
114642232
114663111
114684062
114705048
114726059
114747035
114767964
114788935
114809877
114830939
114851943
114872840
114893832
114914804
114935854
114956860
114977781
114998791
115019797
115040878
115061841
115082810
115103716
115124788
115145871
115166835
115187800
115208814
115229849
115250868
115271900
115292853
115313934
115334907
115355948
115376971
115398038
115418977
115440061
115461116
115482170
115503200
115524217
115545268
115566348
115587380
115608432
115629405
115650474
115671642
115692667
115713680
115734698
115755764
115776862
115797965
115818960
115840056
115861103
115882251
115903282
115924340
115945423
115966522
115987636
116008649
116029802
116050832
116071946
116093048
116114152
116135279
116156302
116177421
116198585
116219675
116240774
116261810
116282948
116304127
116325207
116346299
116367413
116388525
116409722
116430843
116451897
116472968
116494181
116515354
116536393
116557548
116578694
116599840
116621015
116642123
116663304
116684421
116705582
116726758
116747892
116769023
116790158
116811325
116832506
116853665
116874813
116895965
116917145
116938395
116959527
116980704
117001747
117023034
117044218
117065348
117086548
117107716
117128897
117150156
117171259
117192496
117213623
117234846
117256095
117277282
117298458
117319630
117340888
117362075
117383298
117404494
117425665
117446968
117468188
117489393
117510562
117531771
117553067
117574270
117595448
117616747
117637890
117659256
117680463
117701679
117722925
117744061
117765392
117786669
117807916
117829132
117850314
117871661
117892903
117914162
117935408
117956633
117977928
117999244
118020568
118041750
118062964
118084333
118105622
118126852
118148094
118169357
118190677
118212027
118233285
118254549
118275778
118297147
118318465
118339741
118360987
118382227
118403637
118424932
118446249
118467509
118488785
118510133
118531468
118552794
118574086
118595338
118616729
118638075
118659393
118680664
118701965
118723330
118744720
118766058
118787374
118808659
118830054
118851433
118872782
118894014
118915349
118936766
118958117
118979488
119000784
119022128
119043532
119064907
119086259
119107616
119128980
119150406
119171775
119193124
119214507
119235802
119257223
119278628
119300073
119321416
119342753
119364184
119385585
119407021
119428298
119449682
119471134
119492578
119513963
119535319
119556735
119578198
119599597
119620995
119642323
119663762
119685224
119706686
119728094
119749446
119770895
119792324
119813756
119835199
119856678
119878048
119899488
119920920
119942344
119963780
119985199
120006639
120028123
120049623
120070993
120092411
120113916
120135403
120156891
120178245
120199693
120221246
120242738
120264181
120285612
120307112
120328588
120350057
120371535
120393029
120414526
120435991
120457515
120479002
120500409
120521935
120543469
120564932
120586466
120607902
120629414
120650941
120672452
120693974
120715376
120736949
120758475
120780000
120801519
120823021
120844557
120866049
120887611
120909114
120930596
120952149
120973714
120995274
121016815
121038252
121059852
121081394
121102915
121124500
121145987
121167596
121189144
121210684
121232303
121253722
121275341
121296913
121318483
121340028
121361541
121383185
121404745
121426315
121447891
121469429
121491003
121512562
121534152
121555786
121577305
121598947
121620504
121642065
121663708
121685233
121706920
121728482
121750137
121771721
121793235
121814949
121836571
121858110
121879740
121901315
121923002
121944577
121966229
121987836
122009430
122031086
122052698
122074351
122095988
122117497
122139268
122160886
122182497
122204156
122225735
122247472
122269074
122290728
122312374
122333970
122355720
122377315
122398998
122420636
122442289
122464042
122485626
122507331
122528984
122550621
122572362
122593984
122615677
122637392
122658969
122680726
122702376
122724076
122745766
122767384
122789189
122810857
122832581
122854271
122875866
122897649
122919376
122941058
122962776
122984435
123006283
123027906
123049617
123071377
123093059
123114822
123136478
123158275
123179993
123201654
123223474
123245129
123266904
123288658
123310295
123332115
123353856
123375656
123397351
123419060
123440866
123462629
123484347
123506119
123527848
123549703
123571361
123593163
123614896
123636703
123658530
123680204
123702013
123723793
123745566
123767388
123789094
123810868
123832716
123854464
123876227
123898008
123919835
123941695
123963367
123985251
124007009
124028860
124050607
124072403
124094307
124116047
124137874
124159640
124181470
124203333
124225094
124246917
124268722
124290548
124312442
124334193
124356022
124377872
124399715
124421560
124443384
124465193
124487092
124508904
124530811
124552584
124574443
124596334
124618184
124640110
124661861
124683785
124705666
124727525
124749395
124771173
124793094
124814926
124836794
124858726
124880516
124902384
124924346
124946185
124968129
124989967
125011880
125033752
125055680
125077614
125099440
125121349
125143223
125165179
125187075
125208918
125230898
125252813
125274693
125296660
125318500
125340433
125362352
125384318
125406248
125428137
125449988
125471963
125493885
125515839
125537702
125559665
125581625
125603591
125625536
125647447
125669394
125691288
125713297
125735274
125757171
125779118
125801131
125823092
125845089
125866960
125888943
125910901
125932899
125954913
125976797
125998809
126020763
126042775
126064769
126086720
126108687
126130688
126152708
126174722
126196632
126218623
126240616
126262677
126284652
126306619
126328645
126350664
126372704
126394714
126416649
126438689
126460635
126482729
126504729
126526693
126548795
126570786
126592823
126614853
126636851
126658908
126680919
126702961
126725029
126747114
126769065
126791121
126813218
126835301
126857239
126879275
126901335
126923490
126945568
126967540
126989599
127011673
127033757
127055814
127077816
127099883
127122029
127144134
127166168
127188195
127210275
127232381
127254440
127276518
127298659
127320729
127342783
127364943
127387072
127409061
127431166
127453264
127475391
127497559
127519613
127541712
127563824
127585987
127608091
127630168
127652219
127674455
127696556
127718663
127740805
127762865
127785040
127807155
127829298
127851421
127873543
127895717
127917931
127940033
127962145
127984269
128006453
128028622
128050765
128072909
128095054
128117216
128139392
128161599
128183703
128205820
128228045
128250268
128272424
128294577
128316723
128338924
128361111
128383284
128405483
128427594
128449827
128472070
128494212
128516356
128538564
128560813
128583001
128605161
128627387
128649585
128671835
128693992
128716263
128738417
128760586
128782860
128805079
128827307
128849558
128871719
128893975
128916228
128938474
128960671
128982830
129005124
129027415
129049642
129071829
129094038
129116311
129138573
129160835
129183052
129205285
129227609
129249850
129272142
129294323
129316566
129338909
129361178
129383400
129405695
129427938
129450274
129472531
129494830
129517060
129539294
129561661
129583963
129606225
129628504
129650669
129673080
129695328
129717691
129739907
129762211
129784547
129806854
129829170
129851390
129873684
129896094
129918392
129940654
129962995
129985281
130007714
130030007
130052316
130074606
130096889
130119261
130141673
130163984
130186265
130208540
130230973
130253315
130275672
130297922
130320268
130342765
130365122
130387390
130409749
130432048
130454500
130476832
130499168
130521526
130543834
130566251
130588661
130611057
130633391
130655745
130678164
130700526
130722967
130745223
130767638
130790096
130812505
130834924
130857252
130879604
130902096
130924493
130946908
130969187
130991612
131014112
131036508
131058901
131081259
131103702
131126165
131148560
131170987
131193400
131215788
131238259
131260715
131283133
131305507
131327885
131350420
131372827
131395325
131417700
131440123
131462607
131485054
131507552
131529906
131552312
131574898
131597319
131619832
131642215
131664685
131687213
131709663
131732122
131754531
131777039
131799535
131822035
131844465
131866919
131889403
131911950
131934410
131956897
131979348
132001823
132024376
132046866
132069381
132091811
132114345
132136888
132159363
132181899
132204372
132226848
132249418
132271940
132294477
132316947
132339452
132362037
132384534
132407083
132429490
132452102
132474702
132497153
132519745
132542218
132564778
132587353
132609881
132632475
132654943
132677541
132700113
132722654
132745193
132767709
132790276
132812799
132835392
132857975
132880510
132903072
132925697
132948252
132970863
132993351
133015951
133038572
133061140
133083749
133106243
133128894
133151485
133174065
133196664
133219204
133241846
133264521
133287060
133309674
133332222
133354877
133377472
133400043
133422748
133445267
133467923
133490537
133513128
133535768
133558356
133581058
133603636
133626269
133648917
133671466
133694197
133716850
133739463
133762133
133784667
133807418
133830084
133852701
133875369
133897995
133920673
133943320
133965920
133988645
134011274
134033992
134056624
134079267
134101959
134124541
134147298
134169956
134192621
134215335
134237941
134260687
134283404
134306089
134328752
134351372
134374150
134396893
134419538
134442233
134464865
134487712
134510315
134533014
134555767
134578429
134601232
134623869
134646635
134669324
134691954
134714766
134737447
134760190
134782979
134805631
134828404
134851137
134873846
134896622
134919282
134942095
134964849
134987560
135010323
135032980
135055857
135078550
135101327
135124056
135146784
135169647
135192361
135215166
135237877
135260615
135283466
135306202
135328909
135351822
135374500
135397387
135420082
135442871
135465701
135488379
135511223
135534034
135556839
135579628
135602390
135625204
135647973
135670783
135693595
135716371
135739218
135762045
135784868
135807667
135830430
135853321
135876126
135898874
135921708
135944574
135967412
135990262
136013048
136035877
136058664
136081574
136104358
136127182
136150074
136172932
136195815
136218593
136241467
136264316
136287135
136310023
136332872
136355776
136378637
136401452
136424373
136447224
136470013
136492910
136515745
136538696
136561545
136584443
136607331
136630217
136653110
136675955
136698845
136721750
136744664
136767586
136790422
136813331
136836216
136859147
136882060
136904904
136927877
136950756
136973678
136996658
137019482
137042410
137065375
137088235
137111201
137134063
137157038
137179917
137202867
137225829
137248775
137271654
137294575
137317618
137340564
137363467
137386391
137409359
137432317
137455294
137478173
137501161
137524132
137547094
137570047
137592983
137615970
137638924
137661904
137684875
137707835
137730800
137753803
137776762
137799748
137822711
137845656
137868686
137891668
137914731
137937641
137960631
137983644
138006653
138029654
138052622
138075622
138098622
138121714
138144693
138167681
138190687
138213691
138236723
138259735
138282751
138305745
138328821
138351846
138374892
138397892
138420891
138443904
138467031
138490116
138513076
138536093
138559194
138582248
138605289
138628289
138651368
138674377
138697518
138720560
138743586
138766656
138789723
138812842
138835831
138858935
138881968
138905057
138928183
138951217
138974320
138997327
139020391
139043550
139066581
139089647
139112767
139135849
139158986
139182088
139205141
139228233
139251268
139274434
139297574
139320641
139343647
139366797
139389990
139413116
139436169
139459222
139482428
139505601
139528720
139551801
139574899
139598052
139621240
139644350
139667439
139690598
139713760
139736908
139760025
139783174
139806309
139829430
139852654
139875816
139898934
139922011
139945243
139968407
139991567
140014743
140037846
140061030
140084272
140107390
140130570
140153674
140176904
140200184
140223290
140246414
140269545
140292851
140316021
140339217
140362352
140385588
140408769
140432020
140455179
140478417
140501545
140524812
140548037
140571214
140594495
140617622
140640875
140664118
140687347
140710586
140733686
140756944
140780262
140803473
140826677
140849844
140873107
140896445
140919634
140942859
140966064
140989365
141012642
141035835
141059084
141082304
141105633
141128947
141152140
141175412
141198612
141221942
141245192
141268479
141291768
141314931
141338233
141361553
141384841
141408085
141431325
141454647
141477940
141501258
141524491
141547741
141571094
141594394
141617658
141640914
141664183
141687577
141710905
141734135
141757452
141780741
141804042
141827459
141850742
141874081
141897277
141920710
141944060
141967381
141990652
142013931
142037354
142060681
142084052
142107273
142130613
142153973
142177355
142200685
142224014
142247277
142270808
142294111
142317449
142340784
142364061
142387492
142410873
142434260
142457599
142480888
142504353
142527785
142551115
142574447
142597776
142621217
142644605
142668017
142691363
142714706
142738160
142761549
142784909
142808285
142831620
142855120
142878598
142901934
142925327
142948636
142972155
142995591
143018942
143042381
143065723
143089244
143112659
143136051
143159415
143182802
143206299
143229742
143253155
143276652
143299968
143323490
143346965
143370419
143393727
143417185
143440649
143464153
143487560
143510977
143534419
143557919
143581445
143604898
143628327
143651737
143675319
143698813
143722235
143745603
143769075
143792634
143816101
143839568
143863039
143886507
143910006
143933535
143956996
143980476
144003886
144027461
144050951
144074458
144097922
144121400
144144941
144168481
144191978
144215466
144238927
144262525
144286112
144309582
144333032
144356522
144380116
144403622
144427178
144450610
144474189
144497764
144521318
144544820
144568267
144591820
144615392
144638943
144662469
144686060
144709531
144733114
144756706
144780236
144803809
144827285
144850865
144874481
144898090
144921561
144945147
144968756
144992318
145015900
145039426
145063008
145086676
145110278
145133850
145157306
145180929
145204558
145228145
145251730
145275299
145298911
145322516
145346107
145369763
145393329
145416918
145440545
145464159
145487811
145511351
145535007
145558639
145582264
145605894
145629446
145653116
145676747
145700431
145724051
145747636
145771258
145794946
145818600
145842221
145865774
145889501
145913123
145936815
145960437
145984062
146007738
146031383
146055067
146078713
146102309
146126007
146149665
146173358
146197068
146220631
146244355
146268023
146291750
146315424
146339014
146362779
146386487
146410185
146433838
146457468
146481241
146504926
146528631
146552355
146576015
146599716
146623382
146647154
146670815
146694454
146718298
146741980
146765685
146789397
146813096
146836855
146860565
146884291
146907989
146931657
146955450
146979191
147002960
147026685
147050361
147074183
147097866
147121677
147145409
147169113
147192892
147216642
147240434
147264118
147287851
147311697
147335395
147359190
147382946
147406660
147430527
147454236
147478044
147501838
147525581
147549374
147573162
147596965
147620718
147644458
147668326
147692038
147715891
147739665
147763460
147787273
147811057
147834911
147858653
147882374
147906329
147930068
147953906
147977757
148001479
148025364
148049174
148073004
148096808
148120599
148144517
148168318
148192153
148215979
148239851
148263713
148287414
148311346
148335229
148359010
148382855
148406683
148430594
148454431
148478198
148502145
148525984
148549849
148573690
148597519
148621421
148645294
148669154
148693041
148716814
148740789
148764675
148788567
148812379
148836300
148860215
148884016
148907953
148931850
148955753
148979684
149003505
149027414
149051357
149075246
149099182
149123023
149146978
149170909
149194785
149218698
149242565
149266553
149290435
149314346
149338310
149362220
149386165
149410078
149434018
149458013
149481868
149505809
149529753
149553707
149577708
149601558
149625567
149649464
149673430
149697438
149721329
149745284
149769261
149793220
149817203
149841064
149865117
149889069
149913060
149937030
149960973
149984935
150008913
150032905
150056905
150080832
150104874
150128816
150152816
150176842
150200776
150224817
150248739
150272744
150296789
150320746
150344743
150368745
150392837
150416835
150440781
150464825
150488867
150512901
150536925
150560928
150584976
150608979
150633029
150657067
150681008
150705062
150729126
150753152
150777222
150801206
150825286
150849277
150873377
150897422
150921425
150945477
150969529
150993642
151017700
151041722
151065771
151089809
151113938
151137998
151162054
151186117
151210194
151234348
151258394
151282388
151306521
151330548
151354684
151378765
151402830
151426952
151450982
151475122
151499229
151523283
151547346
151571486
151595633
151619728
151643773
151667888
151692017
151716153
151740260
151764351
151788495
151812586
151836833
151860887
151884964
151909109
151933181
151957426
151981467
152005616
152029755
152053913
152078113
152102237
152126329
152150459
152174609
152198821
152222946
152247111
152271282
152295429
152319618
152343736
152367901
152392016
152416210
152440451
152464641
152488696
152512875
152537096
152561303
152585481
152609604
152633824
152658037
152682262
152706426
152730557
152754764
152778971
152803174
152827398
152851605
152875820
152899977
152924274
152948476
152972650
152996811
153021047
153045343
153069571
153093748
153117923
153142180
153166455
153190673
153214838
153239075
153263352
153287605
153311879
153336051
153360251
153384573
153408858
153433058
153457301
153481541
153505870
153530111
153554293
153578625
153602827
153627093
153651430
153675687
153699940
153724171
153748463
153772745
153797041
153821293
153845562
153869861
153894151
153918477
153942708
153966990
153991294
154015668
154039879
154064203
154088448
154112844
154137164
154161460
154185768
154210004
154234322
154258704
154282982
154307300
154331638
154355967
154380308
154404609
154428924
154453236
154477554
154501944
154526304
154550587
154574876
154599277
154623686
154648001
154672275
154696584
154720997
154745397
154769753
154794092
154818392
154842761
154867193
154891531
154915844
154940224
154964628
154989032
155013404
155037752
155062097
155086497
155110918
155135308
155159657
155183968
155208439
155232864
155257206
155281570
155305966
155330408
155354853
155379219
155403611
155427982
155452447
155476865
155501274
155525576
155549944
155574460
155598880
155623322
155647704
155672077
155696574
155721001
155745417
155769794
155794193
155818753
155843211
155867615
155892061
155916417
155940940
155965415
155989892
156014268
156038680
156063213
156087737
156112143
156136537
156160981
156185557
156210014
156234462
156258919
156283306
156307889
156332352
156356825
156381218
156405702
156430287
156454782
156479224
156503722
156528179
156552707
156577253
156601755
156626204
156650639
156675228
156699777
156724273
156748679
156773171
156797770
156822276
156846807
156871259
156895803
156920391
156944947
156969482
156993909
157018438
157043037
157067580
157092075
157116585
157141118
157165688
157190250
157214811
157239345
157263827
157288438
157313000
157337554
157362057
157386611
157411204
157435817
157460389
157484862
157509405
157534043
157558625
157583226
157607698
157632282
157656990
157681550
157706112
157730628
157755227
157779882
157804488
157829037
157853607
157878243
157902870
157927470
157952074
157976627
158001244
158025889
158050444
158075132
158099727
158124335
158148945
158173576
158198250
158222728
158247378
158272040
158296757
158321380
158345911
158370604
158395267
158419887
158444554
158469122
158493804
158518448
158543127
158567766
158592367
158617038
158641706
158666349
158690988
158715634
158740352
158765026
158789709
158814402
158838975
158863701
158888368
158913071
158937752
158962406
158987135
159011823
159036517
159061218
159085858
159110564
159135285
159160057
159184722
159209282
159234101
159258778
159283499
159308212
159332867
159357594
159382345
159407035
159431796
159456445
159481223
159505938
159530661
159555410
159580051
159604832
159629564
159654352
159679043
159703792
159728535
159753272
159778124
159802789
159827459
159852320
159877055
159901768
159926597
159951235
159976131
160000863
160025576
160050381
160075008
160099887
160124673
160149481
160174205
160198946
160223805
160248557
160273314
160298130
160322886
160347684
160372442
160397321
160422109
160446817
160471666
160496491
160521264
160546095
160570844
160595748
160620546
160645340
160670160
160694894
160719776
160744574
160769408
160794239
160819035
160843947
160868696
160893579
160918376
160943168
160968058
160992863
161017775
161042583
161067354
161092341
161117123
161141975
161166843
161191598
161216522
161241409
161266293
161291205
161315939
161340863
161365720
161390628
161415423
161440310
161465271
161490093
161515019
161539841
161564719
161589675
161614457
161639376
161664297
161689131
161714130
161738960
161763871
161788815
161813618
161838566
161863400
161888368
161913313
161938139
161963103
161988028
162012973
162037832
162062699
162087706
162112621
162137581
162162490
162187371
162212384
162237243
162262238
162287145
162312109
162337092
162361975
162386929
162411895
162436822
162461806
162486706
162511703
162536688
162561637
162586604
162611566
162636602
162661513
162686444
162711474
162736382
162761469
162786401
162811324
162836361
162861319
162886339
162911272
162936257
162961325
162986272
163011232
163036250
163061237
163086239
163111217
163136272
163161293
163186264
163211299
163236277
163261291
163286271
163311339
163336384
163361281
163386402
163411411
163436454
163461450
163486412
163511516
163536559
163561557
163586610
163611673
163636736
163661751
163686786
163711853
163736907
163761916
163786962
163812027
163837126
163862202
163887211
163912242
163937350
163962434
163987413
164012550
164037597
164062672
164087767
164112778
164137922
164162951
164188067
164213185
164238222
164263278
164288415
164313537
164338639
164363693
164388830
164413926
164438998
164464192
164489223
164514382
164539440
164564619
164589715
164614799
164639898
164665054
164690224
164715315
164740429
164765591
164790640
164815821
164840952
164866038
164891204
164916335
164941508
164966602
164991777
165016944
165042068
165067218
165092395
165117529
165142663
165167828
165193076
165218223
165243308
165268460
165293605
165318879
165344061
165369182
165394365
165419508
165444724
165469927
165495085
165520256
165545458
165570681
165595824
165621040
165646218
165671424
165696674
165721813
165747040
165772254
165797449
165822746
165847941
165873129
165898319
165923479
165948714
165974018
165999163
166024418
166049609
166074961
166100144
166125306
166150479
166175814
166201069
166226284
166251464
166276747
166302013
166327261
166352512
166377722
166403004
166428214
166453525
166478776
166504045
166529253
166554548
166579888
166605118
166630342
166655668
166680884
166706245
166731526
166756746
166781991
166807261
166832674
166857884
166883188
166908397
166933759
166959062
166984349
167009669
167034943
167060269
167085619
167110893
167136144
167161440
167186770
167212126
167237446
167262757
167288060
167313371
167338727
167364046
167389377
167414653
167440020
167465404
167490722
167516046
167541320
167566683
167592045
167617379
167642744
167668044
167693413
167718869
167744162
167769447
167794801
167820221
167845605
167870917
167896270
167921651
167947017
167972458
167997785
168023138
168048476
168073896
168099281
168124661
168150058
168175419
168200803
168226248
168251622
168277037
168302347
168327740
168353241
168378631
168404013
168429358
168454826
168480261
168505649
168531028
168556453
168581888
168607364
168632771
168658145
168683510
168708990
168734474
168759862
168785298
168810697
168836208
168861650
168887085
168912503
168937890
168963367
168988920
169014313
169039671
169065155
169090646
169116091
169141577
169167028
169192414
169217965
169243434
169268934
169294332
169319765
169345323
169370817
169396244
169421729
169447148
169472725
169498238
169523668
169549171
169574606
169600133
169625675
169651192
169676627
169702110
169727682
169753166
169778702
169804134
169829640
169855230
169880785
169906286
169931693
169957176
169982833
170008378
170033834
170059379
170084885
170110500
170136019
170161558
170187065
170212551
170238137
170263714
170289234
170314787
170340254
170365894
170391439
170417004
170442501
170468075
170493663
170519280
170544825
170570304
170595854
170621501
170647161
170672665
170698172
170723805
170749433
170775001
170800601
170826127
170851744
170877363
170902940
170928534
170954093
170979717
171005354
171030931
171056555
171082103
171107675
171133324
171158958
171184623
171210186
171235787
171261435
171287102
171312685
171338279
171363886
171389549
171415235
171440832
171466425
171492053
171517723
171543405
171569035
171594572
171620246
171645972
171671603
171697289
171722818
171748552
171774194
171799861
171825523
171851196
171876852
171902595
171928233
171953879
171979516
172005199
172030844
172056592
172082366
172107952
172133595
172159271
172185070
172210712
172236304
172262012
172287747
172313478
172339197
172364825
172390597
172416276
172441984
172467663
172493319
172519130
172544833
172570581
172596279
172621954
172647708
172673409
172699146
172724889
172750613
172776335
172802081
172827843
172853559
172879239
172905018
172930712
172956499
172982311
173007999
173033766
173059522
173085319
173111067
173136716
173162549
173188326
173214129
173239862
173265582
173291435
173317190
173342969
173368717
173394529
173420328
173446078
173471885
173497666
173523341
173549211
173574954
173600755
173626602
173652325
173678140
173703907
173729765
173755598
173781321
173807153
173833009
173858855
173884652
173910406
173936328
173962074
173987940
174013746
174039496
174065414
174091202
174117093
174142909
174168663
174194588
174220327
174246199
174272092
174297841
174323766
174349607
174375512
174401361
174427100
174453026
174478912
174504802
174530633
174556444
174582370
174608241
174634083
174659929
174685803
174711724
174737568
174763473
174789353
174815196
174841152
174866969
174892889
174918805
174944655
174970575
174996473
175022412
175048314
175074095
175100051
175125951
175151912
175177763
175203692
175229660
175255498
175281474
175307385
175333246
175359239
175385118
175411146
175437003
175462887
175488914
175514790
175540762
175566664
175592592
175618623
175644510
175670471
175696448
175722343
175748323
175774249
175800225
175826169
175852126
175878148
175904036
175930074
175956048
175981928
176007975
176033880
176059960
176085885
176111874
176137878
176163847
176189799
176215831
176241720
176267835
176293735
176319783
176345748
176371713
176397769
176423763
176449771
176475755
176501777
176527828
176553754
176579806
176605864
176631861
176657851
176683804
176709927
176735911
176761948
176788014
176813972
176840066
176866084
176892084
176918141
176944157
176970231
176996242
177022240
177048328
177074387
177100437
177126441
177152602
177178692
177204613
177230740
177256784
177282846
177308987
177334987
177361105
177387153
177413238
177439329
177465367
177491452
177517569
177543660
177569757
177595793
177621965
177648030
177674119
177700170
177726285
177752400
177778443
177804594
177830747
177856793
177882932
177909015
177935116
177961300
177987354
178013500
178039584
178065800
178091893
178117958
178144098
178170257
178196400
178222502
178248633
178274817
178300925
178327063
178353221
178379355
178405470
178431613
178457821
178484014
178510141
178536301
178562453
178588588
178614770
178640873
178667122
178693222
178719442
178745641
178771745
178797937
178824127
178850350
178876495
178902665
178928889
178955057
178981289
179007487
179033661
179059809
179085996
179112252
179138463
179164631
179190845
179217018
179243295
179269511
179295671
179321882
179348097
179374372
179400600
179426756
179452943
179479184
179505456
179531659
179557849
179584122
179610373
179636659
179662865
179689107
179715320
179741539
179767853
179794086
179820257
179846543
179872789
179899087
179925342
179951535
179977871
180004065
180030401
180056666
180082914
180109158
180135452
180161788
180188008
180214260
180240558
180266806
180293194
180319496
180345705
180372009
180398317
180424697
180450928
180477198
180503531
180529861
180556193
180582455
180608721
180635076
180661341
180687702
180714001
180740315
180766626
180792944
180819318
180845661
180871932
180898271
180924616
180950969
180977328
181003632
181029914
181056237
181082678
181109031
181135282
181161624
181188060
181214492
181240814
181267078
181293417
181319825
181346194
181372542
181398871
181425257
181451661
181478068
181504362
181530774
181557140
181583544
181609923
181636257
181662714
181689062
181715448
181741909
181768274
181794585
181820970
181847424
181873818
181900287
181926608
181953041
181979463
182005920
182032303
182058615
182085034
182111600
182138026
182164369
182190750
182217168
182243617
182270107
182296431
182322938
182349311
182375782
182402262
182428683
182455097
182481501
182507938
182534425
182560867
182587344
182613793
182640240
182666748
182693212
182719615
182746022
182772596
182799088
182825519
182851984
182878423
182904950
182931440
182957885
182984362
183010779
183037314
183063849
183090320
183116761
183143210
183169741
183196246
183222791
183249237
183275735
183302307
183328847
183355334
183381750
183408211
183434806
183461374
183487821
183514364
183540869
183567437
183593971
183620474
183646982
183673522
183700096
183726658
183753174
183779594
183806175
183832794
183859273
183885843
183912390
183938921
183965550
183992121
184018646
184045150
184071692
184098333
184124898
184151446
184177967
184204557
184231155
184257733
184284299
184310844
184337400
184364068
184390668
184417250
184443764
184470352
184496982
184523559
184550161
184576665
184603316
184629952
184656527
184683129
184709696
184736276
184762976
184789610
184816172
184842730
184869348
184895998
184922652
184949279
184975837
185002417
185029142
185055797
185082414
185108963
185135672
185162286
185188945
185215619
185242174
185268877
185295566
185322202
185348841
185375381
185402132
185428828
185455460
185482088
185508773
185535478
185562085
185588763
185615483
185642108
185668767
185695454
185722199
185748851
185775456
185802159
185828879
185855559
185882264
185908844
185935581
185962362
185989080
186015776
186042352
186069098
186095875
186122596
186149237
186175909
186202717
186229432
186256124
186282872
186309554
186336304
186362991
186389692
186416477
186443190
186469945
186496634
186523409
186550161
186576796
186603574
186630332
186657119
186683866
186710489
186737313
186764136
186790872
186817622
186844315
186871162
186897908
186924657
186951404
186978138
187004926
187031730
187058509
187085268
187112020
187138851
187165594
187192372
187219210
187245952
187272741
187299576
187326357
187353203
187379892
187406725
187433539
187460352
187487164
187513932
187540780
187567591
187594450
187621269
187647967
187674862
187701681
187728538
187755331
187782056
187808976
187835838
187862620
187889494
187916231
187943164
187969958
187996850
188023728
188050473
188077375
188104223
188131098
188157908
188184726
188211663
188238452
188265377
188292200
188319020
188345942
188372759
188399692
188426585
188453357
188480351
188507162
188534075
188560976
188587712
188614712
188641556
188668467
188695401
188722179
188749200
188776043
188802938
188829830
188856660
188883677
188910512
188937480
188964392
188991236
189018202
189045087
189072073
189098929
189125824
189152846
189179745
189206626
189233593
189260422
189287470
189314346
189341278
189368274
189395133
189422185
189449115
189476063
189502993
189529888
189556917
189583835
189610798
189637779
189664726
189691738
189718642
189745621
189772581
189799444
189826498
189853488
189880461
189907452
189934367
189961420
189988350
190015407
190042327
190069276
190096359
190123346
190150337
190177272
190204291
190231397
190258266
190285307
190312332
190339334
190366448
190393328
190420400
190447411
190474351
190501443
190528418
190555471
190582518
190609467
190636565
190663618
190690645
190717615
190744616
190771724
190798784
190825820
190852833
190879815
190906994
190933938
190961019
190988049
191015124
191042247
191069270
191096383
191123398
191150432
191177615
191204568
191231623
191258763
191285812
191312940
191339938
191367051
191394162
191421160
191448338
191475438
191502531
191529591
191556707
191583834
191610893
191637992
191665058
191692177
191719336
191746411
191773550
191800598
191827746
191854886
191881967
191909083
191936224
191963369
191990499
192017615
192044717
192071807
192098940
192126135
192153179
192180362
192207496
192234689
192261846
192288865
192316069
192343222
192370329
192397568
192424692
192451888
192479011
192506148
192533337
192560497
192587627
192614791
192642018
192669243
192696362
192723536
192750740
192777886
192805134
192832233
192859429
192886626
192913877
192941106
192968227
192995449
193022570
193049836
193077028
193104225
193131468
193158631
193185854
193213127
193240234
193267452
193294716
193321907
193349172
193376317
193403597
193430815
193458012
193485288
193512523
193539746
193566944
193594279
193621510
193648705
193675964
193703209
193730458
193757758
193784916
193812183
193839419
193866746
193893968
193921241
193948470
193975686
194002999
194030323
194057555
194084808
194112099
194139389
194166707
194193940
194221145
194248437
194275807
194303102
194330302
194357642
194384962
194412284
194439591
194466872
194494162
194521463
194548830
194576134
194603397
194630677
194658037
194685335
194712614
194739949
194767307
194794592
194821929
194849299
194876612
194903933
194931159
194958639
194985984
195013250
195040514
195067884
195095335
195122605
195149902
195177301
195204661
195232055
195259394
195286674
195314064
195341498
195368879
195396178
195423531
195450879
195478308
195505651
195533040
195560453
195587755
195615144
195642592
195669973
195697334
195724668
195752065
195779527
195806914
195834230
195861677
195889064
195916522
195943913
195971248
195998632
196026116
196053514
196080918
196108334
196135689
196163217
196190637
196218059
196245440
196272855
196300278
196327742
196355153
196382577
196410020
196437483
196464926
196492362
196519822
196547216
196574664
196602164
196629655
196657032
196684394
196711943
196739422
196766873
196794305
196821714
196849216
196876740
196904220
196931658
196959086
196986600
197014142
197041636
197069007
197096487
197124018
197151567
197179024
197206454
197233946
197261490
197288961
197316510
197344005
197371433
197398999
197426503
197453955
197481519
197508924
197536510
197564034
197591588
197619063
197646506
197674090
197701714
197729248
197756674
197784154
197811749
197839286
197866847
197894344
197921884
197949470
197977034
198004621
198032086
198059622
198087255
198114777
198142323
198169893
198197436
198225045
198252597
198280205
198307696
198335274
198362796
198390493
198418028
198445557
198473062
198500766
198528333
198555950
198583470
198611030
198638698
198666287
198693925
198721416
198748990
198776682
198804295
198831882
198859470
198887082
198914745
198942351
198970032
198997594
199025128
199052807
199080440
199108082
199135643
199163257
199190945
199218584
199246239
199273787
199301407
199329094
199356720
199384347
199411947
199439582
199467339
199494971
199522583
199550205
199577847
199605552
199633186
199660908
199688593
199716160
199743878
199771663
199799277
199826857
199854522
199882254
199909946
199937714
199965351
199992982
200020678
200048424
200076087
200103695
200131414
200159215
200186933
200214625
200242237
200269936
200297656
200325368
200353076
200380767
200408481
200436204
200463958
200491667
200519321
200547040
200574787
200602447
200630299
200657939
200685720
200713486
200741256
200768996
200796642
200824361
200852135
200880001
200907696
200935406
200963156
200990900
201018636
201046467
201074173
201101932
201129729
201157511
201185288
201212928
201240763
201268545
201296302
201324083
201351832
201379658
201407461
201435233
201463067
201490786
201518572
201546384
201574191
201602000
201629745
201657596
201685373
201713231
201741031
201768746
201796543
201824394
201852299
201880066
201907764
201935679
201963488
201991295
202019135
202046899
202074823
202102596
202130418
202158292
202186039
202213902
202241822
202269605
202297452
202325274
202353180
202381048
202408918
202436751
202464535
202492425
202520276
202548195
202576088
202603876
202631726
202659638
202687539
202715409
202743156
202771148
202798995
202826904
202854776
202882521
202910496
202938417
202966324
202994199
203022066
203050058
203077880
203105795
203133742
203161573
203189542
203217367
203245337
203273235
203301078
203329058
203356949
203384892
203412796
203440645
203468615
203496591
203524561
203552502
203580328
203608317
203636236
203664181
203692103
203719982
203748068
203775905
203803937
203831873
203859747
203887793
203915706
203943701
203971675
203999564
204027574
204055472
204083465
204111456
204139303
204167409
204195357
204223342
204251363
204279266
204307330
204335310
204363247
204391208
204419199
204447305
204475221
204503220
204531249
204559212
204587227
204615125
204643200
204671201
204699148
204727236
204755234
204783236
204811270
204839213
204867342
204895299
204923382
204951382
204979381
205007465
205035495
205063536
205091535
205119548
205147647
205175612
205203756
205231763
205259811
205287913
205315889
205344027
205371984
205400038
205428178
205456144
205484251
205512323
205540399
205568496
205596495
205624591
205652681
205680691
205708834
205736844
205764973
205793078
205821104
205849232
205877238
205905413
205933451
205961575
205989705
206017776
206045967
206073997
206102043
206130251
206158295
206186350
206214491
206242593
206270778
206298848
206326984
206355126
206383234
206411409
206439456
206467569
206495710
206523838
206552046
206580054
206608276
206636447
206664558
206692685
206720761
206749048
206777152
206805301
206833475
206861657
206889738
206917913
206946097
206974251
207002382
207030548
207058746
207086904
207115139
207143280
207171425
207199550
207227811
207256004
207284112
207312326
207340560
207368782
207396982
207425024
207453266
207481474
207509689
207537913
207566056
207594263
207622509
207650693
207678905
207707090
207735398
207763520
207791733
207820053
207848241
207876471
207904638
207932934
207961199
207989323
208017544
208045833
208074158
208102379
208130517
208158803
208187021
208215291
208243573
208271725
208300019
208328293
208356569
208384819
208413038
208441339
208469559
208497868
208526161
208554438
208582663
208610943
208639297
208667596
208695756
208724078
208752305
208780635
208808962
208837173
208865539
208893802
208922172
208950458
208978713
209007032
209035341
209063706
209091983
209120211
209148557
209176851
209205226
209233498
209261838
209290136
209318444
209346861
209375164
209403418
209431747
209460095
209488474
209516875
209545074
209573439
209601771
209630166
209658495
209686802
209715172
209743543
209771977
209800268
209828572
209856940
209885313
209913722
209942079
209970442
209998779
210027157
210055582
210083903
210112231
210140612
210168994
210197424
210225807
210254177
210282591
210310937
210339400
210367716
210396044
210424474
210452869
210481408
210509742
210538120
210566503
210594981
210623436
210651804
210680217
210708626
210737103
210765579
210793901
210822321
210850740
210879177
210907620
210936079
210964486
210992956
211021372
211049840
211078249
211106669
211135052
211163557
211192043
211220527
211248926
211277332
211305828
211334309
211362788
211391206
211419585
211448141
211476706
211505196
211533516
211562015
211590538
211619019
211647462
211675893
211704424
211732921
211761453
211789903
211818346
211846785
211875343
211903847
211932301
211960836
211989306
212017843
212046367
212074865
212103339
212131808
212160356
212188955
212217491
212245901
212274399
212302991
212331552
212360045
212388503
212417071
212445670
212474209
212502780
212531238
212559734
212588361
212616912
212645421
212673947
212702506
212731107
212759659
212788239
212816742
212845227
212873815
212902474
212931011
212959573
212988029
213016686
213045305
213073952
213102368
213130993
213159597
213188200
213216816
213245306
213273889
213302576
213331149
213359754
213388292
213416882
213445555
213474149
213502778
213531364
213559912
213588567
213617240
213645888
213674388
213703018
213731706
213760277
213788936
213817520
213846143
213874744
213903463
213932112
213960671
213989233
214017959
214046679
214075300
214103858
214132498
214161161
214189882
214218492
214247093
214275684
214304453
214333094
214361770
214390346
214419049
214447800
214476459
214505138
214533716
214562439
214591189
214619822
214648533
214677120
214705755
214734537
214763243
214791928
214820567
214849246
214878015
214906748
214935407
214964108
214992766
215021528
215050204
215078962
215107524
215136309
215165035
215193764
215222558
215251191
215279912
215308640
215337426
215366173
215394814
215423532
215452346
215481095
215509823
215538545
215567210
215596025

